Towards an all-orders calculation of the electroweak bubble wall velocity

We analyze Higgs condensate bubble expansion during a first-order electroweak phase transition in the early Universe. The interaction of particles with the bubble wall can be accompanied by the emission of multiple soft gauge bosons. When computed at fixed order in perturbation theory, this process exhibits large logarithmic enhancements which must be resummed to all orders when the wall velocity is large. We perform this resummation both analytically and numerically at leading logarithmic accuracy. The numerical simulation is achieved by means of a particle shower in the broken phase of the electroweak theory. The two approaches agree to the 10\% level. For fast-moving walls, we find the scaling of the thermal pressure exerted against the wall to be $P\sim \gamma^2T^4$, independent of the particle masses, implying a significantly slower terminal velocity than previously suggested.

==> figures/cutoff_lin.dat <==
# BEGIN PLOT
LegendOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c5/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c4/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/dpz
DrawOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c5/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c4/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/dpz
RatioPlotReference=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/dpz
RatioPlot=1
LogY=1
XMax=0.5
YMax=2e2
YMin=2e-3
LegendXPos=0.6
LegendYPos=0.85
RatioPlotYLabel=Ratio
Legend=1
XLabel=$\Delta p_z/(\gamma T)$
YLabel=$1/N\; {\rm d}N/{\rm d}(\Delta p_z/(\gamma T))$
# END PLOT

# BEGIN SPECIAL /LL_JetRates/log10_y_34
\rput[tl](0.6,0.5){$\gamma=10^8$, $T=100$ GeV}
\rput[tl](0.6,0.4){full SM}
# END SPECIAL

# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$k_{\perp,0}=10^{-6}\gamma T$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.083520e+03	7.305182e-01	7.305182e-01
1.000000e-02	2.000000e-02	6.838206e+01	6.338333e-02	6.338333e-02
2.000000e-02	3.000000e-02	3.942060e+01	4.812442e-02	4.812442e-02
3.000000e-02	4.000000e-02	2.742021e+01	4.013648e-02	4.013648e-02
4.000000e-02	5.000000e-02	2.092428e+01	3.506140e-02	3.506140e-02
5.000000e-02	6.000000e-02	1.673318e+01	3.135401e-02	3.135401e-02
6.000000e-02	7.000000e-02	1.385883e+01	2.853430e-02	2.853430e-02
7.000000e-02	8.000000e-02	1.174007e+01	2.626270e-02	2.626270e-02
8.000000e-02	9.000000e-02	1.014219e+01	2.441011e-02	2.441011e-02
9.000000e-02	1.000000e-01	8.873424e+00	2.283229e-02	2.283229e-02
1.000000e-01	1.100000e-01	7.844946e+00	2.146836e-02	2.146836e-02
1.100000e-01	1.200000e-01	6.995362e+00	2.027258e-02	2.027258e-02
1.200000e-01	1.300000e-01	6.268566e+00	1.919058e-02	1.919058e-02
1.300000e-01	1.400000e-01	5.696811e+00	1.829447e-02	1.829447e-02
1.400000e-01	1.500000e-01	5.169119e+00	1.742658e-02	1.742658e-02
1.500000e-01	1.600000e-01	4.715627e+00	1.664461e-02	1.664461e-02
1.600000e-01	1.700000e-01	4.305317e+00	1.590401e-02	1.590401e-02
1.700000e-01	1.800000e-01	3.924089e+00	1.518355e-02	1.518355e-02
1.800000e-01	1.900000e-01	3.648669e+00	1.464101e-02	1.464101e-02
1.900000e-01	2.000000e-01	3.381415e+00	1.409461e-02	1.409461e-02
2.000000e-01	2.100000e-01	3.119272e+00	1.353726e-02	1.353726e-02
2.100000e-01	2.200000e-01	2.898842e+00	1.305017e-02	1.305017e-02
2.200000e-01	2.300000e-01	2.704967e+00	1.260622e-02	1.260622e-02
2.300000e-01	2.400000e-01	2.516027e+00	1.215799e-02	1.215799e-02
2.400000e-01	2.500000e-01	2.323562e+00	1.168372e-02	1.168372e-02
2.500000e-01	2.600000e-01	2.187615e+00	1.133677e-02	1.133677e-02
2.600000e-01	2.700000e-01	2.058071e+00	1.099599e-02	1.099599e-02
2.700000e-01	2.800000e-01	1.891632e+00	1.054198e-02	1.054198e-02
2.800000e-01	2.900000e-01	1.769374e+00	1.019562e-02	1.019562e-02
2.900000e-01	3.000000e-01	1.687476e+00	9.956868e-03	9.956868e-03
3.000000e-01	3.100000e-01	1.594534e+00	9.678784e-03	9.678784e-03
3.100000e-01	3.200000e-01	1.455942e+00	9.248601e-03	9.248601e-03
3.200000e-01	3.300000e-01	1.368229e+00	8.965681e-03	8.965681e-03
3.300000e-01	3.400000e-01	1.301371e+00	8.743887e-03	8.743887e-03
3.400000e-01	3.500000e-01	1.209075e+00	8.428117e-03	8.428117e-03
3.500000e-01	3.600000e-01	1.149150e+00	8.216603e-03	8.216603e-03
3.600000e-01	3.700000e-01	1.071306e+00	7.933425e-03	7.933425e-03
3.700000e-01	3.800000e-01	1.007210e+00	7.692437e-03	7.692437e-03
3.800000e-01	3.900000e-01	9.474025e-01	7.460556e-03	7.460556e-03
3.900000e-01	4.000000e-01	8.854212e-01	7.212385e-03	7.212385e-03
4.000000e-01	4.100000e-01	8.386562e-01	7.019334e-03	7.019334e-03
4.100000e-01	4.200000e-01	7.786725e-01	6.763654e-03	6.763654e-03
4.200000e-01	4.300000e-01	7.450087e-01	6.615834e-03	6.615834e-03
4.300000e-01	4.400000e-01	6.837912e-01	6.338197e-03	6.338197e-03
4.400000e-01	4.500000e-01	6.505387e-01	6.182164e-03	6.182164e-03
4.500000e-01	4.600000e-01	6.176975e-01	6.024096e-03	6.024096e-03
4.600000e-01	4.700000e-01	5.673487e-01	5.773365e-03	5.773365e-03
4.700000e-01	4.800000e-01	5.423212e-01	5.644588e-03	5.644588e-03
4.800000e-01	4.900000e-01	4.980825e-01	5.409469e-03	5.409469e-03
4.900000e-01	5.000000e-01	4.671800e-01	5.238971e-03	5.238971e-03
5.000000e-01	5.100000e-01	4.419762e-01	5.095694e-03	5.095694e-03
5.100000e-01	5.200000e-01	4.120725e-01	4.920291e-03	4.920291e-03
5.200000e-01	5.300000e-01	3.767637e-01	4.704771e-03	4.704771e-03
5.300000e-01	5.400000e-01	3.585512e-01	4.589650e-03	4.589650e-03
5.400000e-01	5.500000e-01	3.304100e-01	4.405859e-03	4.405859e-03
5.500000e-01	5.600000e-01	3.211275e-01	4.343529e-03	4.343529e-03
5.600000e-01	5.700000e-01	2.881100e-01	4.114178e-03	4.114178e-03
5.700000e-01	5.800000e-01	2.683112e-01	3.970301e-03	3.970301e-03
5.800000e-01	5.900000e-01	2.444000e-01	3.789261e-03	3.789261e-03
5.900000e-01	6.000000e-01	2.273625e-01	3.654798e-03	3.654798e-03
6.000000e-01	6.100000e-01	2.127337e-01	3.535267e-03	3.535267e-03
6.100000e-01	6.200000e-01	2.007487e-01	3.434238e-03	3.434238e-03
6.200000e-01	6.300000e-01	1.831825e-01	3.280544e-03	3.280544e-03
6.300000e-01	6.400000e-01	1.700225e-01	3.160510e-03	3.160510e-03
6.400000e-01	6.500000e-01	1.565100e-01	3.032320e-03	3.032320e-03
6.500000e-01	6.600000e-01	1.428212e-01	2.896679e-03	2.896679e-03
6.600000e-01	6.700000e-01	1.327750e-01	2.792943e-03	2.792943e-03
6.700000e-01	6.800000e-01	1.227875e-01	2.685845e-03	2.685845e-03
6.800000e-01	6.900000e-01	1.057500e-01	2.492551e-03	2.492551e-03
6.900000e-01	7.000000e-01	9.676125e-02	2.384266e-03	2.384266e-03
7.000000e-01	7.100000e-01	8.301375e-02	2.208406e-03	2.208406e-03
7.100000e-01	7.200000e-01	8.095750e-02	2.180884e-03	2.180884e-03
7.200000e-01	7.300000e-01	7.320250e-02	2.073800e-03	2.073800e-03
7.300000e-01	7.400000e-01	6.627000e-02	1.973160e-03	1.973160e-03
7.400000e-01	7.500000e-01	6.057125e-02	1.886415e-03	1.886415e-03
7.500000e-01	7.600000e-01	4.882125e-02	1.693590e-03	1.693590e-03
7.600000e-01	7.700000e-01	4.541375e-02	1.633419e-03	1.633419e-03
7.700000e-01	7.800000e-01	3.948000e-02	1.522974e-03	1.522974e-03
7.800000e-01	7.900000e-01	3.718875e-02	1.478120e-03	1.478120e-03
7.900000e-01	8.000000e-01	3.201875e-02	1.371533e-03	1.371533e-03
8.000000e-01	8.100000e-01	2.620250e-02	1.240724e-03	1.240724e-03
8.100000e-01	8.200000e-01	2.068000e-02	1.102248e-03	1.102248e-03
8.200000e-01	8.300000e-01	2.021000e-02	1.089650e-03	1.089650e-03
8.300000e-01	8.400000e-01	1.515750e-02	9.436647e-04	9.436647e-04
8.400000e-01	8.500000e-01	1.257250e-02	8.594384e-04	8.594384e-04
8.500000e-01	8.600000e-01	1.133875e-02	8.161811e-04	8.161811e-04
8.600000e-01	8.700000e-01	9.282500e-03	7.384761e-04	7.384761e-04
8.700000e-01	8.800000e-01	7.343750e-03	6.568450e-04	6.568450e-04
8.800000e-01	8.900000e-01	5.463750e-03	5.665645e-04	5.665645e-04
8.900000e-01	9.000000e-01	3.525000e-03	4.550755e-04	4.550755e-04
9.000000e-01	9.100000e-01	2.467500e-03	3.807435e-04	3.807435e-04
9.100000e-01	9.200000e-01	1.938750e-03	3.374931e-04	3.374931e-04
9.200000e-01	9.300000e-01	1.410000e-03	2.878150e-04	2.878150e-04
9.300000e-01	9.400000e-01	1.233750e-03	2.692263e-04	2.692263e-04
9.400000e-01	9.500000e-01	5.875000e-04	1.857838e-04	1.857838e-04
9.500000e-01	9.600000e-01	2.350000e-04	1.175000e-04	1.175000e-04
9.600000e-01	9.700000e-01	1.175000e-04	8.308505e-05	8.308505e-05
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c5/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c5/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$k_{\perp,0}=10^{-5}\gamma T$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.084804e+03	7.305698e-01	7.305698e-01
1.000000e-02	2.000000e-02	6.807973e+01	6.324305e-02	6.324305e-02
2.000000e-02	3.000000e-02	3.924382e+01	4.801640e-02	4.801640e-02
3.000000e-02	4.000000e-02	2.731910e+01	4.006241e-02	4.006241e-02
4.000000e-02	5.000000e-02	2.075608e+01	3.492019e-02	3.492019e-02
5.000000e-02	6.000000e-02	1.667672e+01	3.130107e-02	3.130107e-02
6.000000e-02	7.000000e-02	1.377129e+01	2.844404e-02	2.844404e-02
7.000000e-02	8.000000e-02	1.168872e+01	2.620520e-02	2.620520e-02
8.000000e-02	9.000000e-02	1.008732e+01	2.434399e-02	2.434399e-02
9.000000e-02	1.000000e-01	8.857150e+00	2.281135e-02	2.281135e-02
1.000000e-01	1.100000e-01	7.794010e+00	2.139855e-02	2.139855e-02
1.100000e-01	1.200000e-01	6.963520e+00	2.022639e-02	2.022639e-02
1.200000e-01	1.300000e-01	6.258755e+00	1.917555e-02	1.917555e-02
1.300000e-01	1.400000e-01	5.609450e+00	1.815366e-02	1.815366e-02
1.400000e-01	1.500000e-01	5.131578e+00	1.736319e-02	1.736319e-02
1.500000e-01	1.600000e-01	4.720151e+00	1.665259e-02	1.665259e-02
1.600000e-01	1.700000e-01	4.295741e+00	1.588631e-02	1.588631e-02
1.700000e-01	1.800000e-01	3.962570e+00	1.525782e-02	1.525782e-02
1.800000e-01	1.900000e-01	3.647082e+00	1.463783e-02	1.463783e-02
1.900000e-01	2.000000e-01	3.377831e+00	1.408714e-02	1.408714e-02
2.000000e-01	2.100000e-01	3.110107e+00	1.351735e-02	1.351735e-02
2.100000e-01	2.200000e-01	2.891499e+00	1.303363e-02	1.303363e-02
2.200000e-01	2.300000e-01	2.684640e+00	1.255877e-02	1.255877e-02
2.300000e-01	2.400000e-01	2.503338e+00	1.212729e-02	1.212729e-02
2.400000e-01	2.500000e-01	2.323092e+00	1.168254e-02	1.168254e-02
2.500000e-01	2.600000e-01	2.162176e+00	1.127067e-02	1.127067e-02
2.600000e-01	2.700000e-01	2.039859e+00	1.094722e-02	1.094722e-02
2.700000e-01	2.800000e-01	1.924239e+00	1.063245e-02	1.063245e-02
2.800000e-01	2.900000e-01	1.767964e+00	1.019156e-02	1.019156e-02
2.900000e-01	3.000000e-01	1.682247e+00	9.941430e-03	9.941430e-03
3.000000e-01	3.100000e-01	1.575029e+00	9.619404e-03	9.619404e-03
3.100000e-01	3.200000e-01	1.471570e+00	9.298104e-03	9.298104e-03
3.200000e-01	3.300000e-01	1.387322e+00	9.028023e-03	9.028023e-03
3.300000e-01	3.400000e-01	1.288446e+00	8.700357e-03	8.700357e-03
3.400000e-01	3.500000e-01	1.215831e+00	8.451632e-03	8.451632e-03
3.500000e-01	3.600000e-01	1.138457e+00	8.178287e-03	8.178287e-03
3.600000e-01	3.700000e-01	1.084349e+00	7.981572e-03	7.981572e-03
3.700000e-01	3.800000e-01	1.000219e+00	7.665693e-03	7.665693e-03
3.800000e-01	3.900000e-01	9.530425e-01	7.482730e-03	7.482730e-03
3.900000e-01	4.000000e-01	8.841875e-01	7.207359e-03	7.207359e-03
4.000000e-01	4.100000e-01	8.316650e-01	6.990016e-03	6.990016e-03
4.100000e-01	4.200000e-01	7.833138e-01	6.783781e-03	6.783781e-03
4.200000e-01	4.300000e-01	7.346100e-01	6.569501e-03	6.569501e-03
4.300000e-01	4.400000e-01	6.853775e-01	6.345544e-03	6.345544e-03
4.400000e-01	4.500000e-01	6.645212e-01	6.248249e-03	6.248249e-03
4.500000e-01	4.600000e-01	6.069463e-01	5.971440e-03	5.971440e-03
4.600000e-01	4.700000e-01	5.700512e-01	5.787099e-03	5.787099e-03
4.700000e-01	4.800000e-01	5.301600e-01	5.580941e-03	5.580941e-03
4.800000e-01	4.900000e-01	4.932062e-01	5.382924e-03	5.382924e-03
4.900000e-01	5.000000e-01	4.754050e-01	5.284888e-03	5.284888e-03
5.000000e-01	5.100000e-01	4.501425e-01	5.142555e-03	5.142555e-03
5.100000e-01	5.200000e-01	4.098400e-01	4.906944e-03	4.906944e-03
5.200000e-01	5.300000e-01	3.816400e-01	4.735119e-03	4.735119e-03
5.300000e-01	5.400000e-01	3.601375e-01	4.599791e-03	4.599791e-03
5.400000e-01	5.500000e-01	3.258275e-01	4.375199e-03	4.375199e-03
5.500000e-01	5.600000e-01	3.132550e-01	4.289957e-03	4.289957e-03
5.600000e-01	5.700000e-01	2.894612e-01	4.123815e-03	4.123815e-03
5.700000e-01	5.800000e-01	2.722475e-01	3.999317e-03	3.999317e-03
5.800000e-01	5.900000e-01	2.501575e-01	3.833634e-03	3.833634e-03
5.900000e-01	6.000000e-01	2.271863e-01	3.653381e-03	3.653381e-03
6.000000e-01	6.100000e-01	2.178450e-01	3.577484e-03	3.577484e-03
6.100000e-01	6.200000e-01	1.996325e-01	3.424677e-03	3.424677e-03
6.200000e-01	6.300000e-01	1.786588e-01	3.239784e-03	3.239784e-03
6.300000e-01	6.400000e-01	1.694350e-01	3.155045e-03	3.155045e-03
6.400000e-01	6.500000e-01	1.578025e-01	3.044815e-03	3.044815e-03
6.500000e-01	6.600000e-01	1.397075e-01	2.864929e-03	2.864929e-03
6.600000e-01	6.700000e-01	1.273700e-01	2.735505e-03	2.735505e-03
6.700000e-01	6.800000e-01	1.151500e-01	2.600973e-03	2.600973e-03
6.800000e-01	6.900000e-01	1.068662e-01	2.505672e-03	2.505672e-03
6.900000e-01	7.000000e-01	9.599750e-02	2.374837e-03	2.374837e-03
7.000000e-01	7.100000e-01	8.930000e-02	2.290497e-03	2.290497e-03
7.100000e-01	7.200000e-01	8.530500e-02	2.238676e-03	2.238676e-03
7.200000e-01	7.300000e-01	7.161625e-02	2.051208e-03	2.051208e-03
7.300000e-01	7.400000e-01	6.198125e-02	1.908245e-03	1.908245e-03
7.400000e-01	7.500000e-01	5.739875e-02	1.836349e-03	1.836349e-03
7.500000e-01	7.600000e-01	4.993750e-02	1.712842e-03	1.712842e-03
7.600000e-01	7.700000e-01	4.453250e-02	1.617493e-03	1.617493e-03
7.700000e-01	7.800000e-01	3.936250e-02	1.520706e-03	1.520706e-03
7.800000e-01	7.900000e-01	3.401625e-02	1.413667e-03	1.413667e-03
7.900000e-01	8.000000e-01	3.131375e-02	1.356349e-03	1.356349e-03
8.000000e-01	8.100000e-01	2.473375e-02	1.205449e-03	1.205449e-03
8.100000e-01	8.200000e-01	2.250125e-02	1.149760e-03	1.149760e-03
8.200000e-01	8.300000e-01	1.838875e-02	1.039394e-03	1.039394e-03
8.300000e-01	8.400000e-01	1.598000e-02	9.689298e-04	9.689298e-04
8.400000e-01	8.500000e-01	1.280750e-02	8.674333e-04	8.674333e-04
8.500000e-01	8.600000e-01	1.157375e-02	8.245955e-04	8.245955e-04
8.600000e-01	8.700000e-01	7.578750e-03	6.672718e-04	6.672718e-04
8.700000e-01	8.800000e-01	7.285000e-03	6.542123e-04	6.542123e-04
8.800000e-01	8.900000e-01	5.052500e-03	5.448251e-04	5.448251e-04
8.900000e-01	9.000000e-01	4.230000e-03	4.985103e-04	4.985103e-04
9.000000e-01	9.100000e-01	3.407500e-03	4.474266e-04	4.474266e-04
9.100000e-01	9.200000e-01	2.115000e-03	3.524999e-04	3.524999e-04
9.200000e-01	9.300000e-01	2.408750e-03	3.761836e-04	3.761836e-04
9.300000e-01	9.400000e-01	8.225000e-04	2.198224e-04	2.198224e-04
9.400000e-01	9.500000e-01	4.112500e-04	1.554379e-04	1.554379e-04
9.500000e-01	9.600000e-01	2.937500e-04	1.313690e-04	1.313690e-04
9.600000e-01	9.700000e-01	5.875000e-05	5.875000e-05	5.875000e-05
9.700000e-01	9.800000e-01	5.875000e-05	5.875000e-05	5.875000e-05
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c4/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c4/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$k_{\perp,0}=10^{-4}\gamma T$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.085262e+03	7.305882e-01	7.305882e-01
1.000000e-02	2.000000e-02	6.803738e+01	6.322338e-02	6.322338e-02
2.000000e-02	3.000000e-02	3.912239e+01	4.794205e-02	4.794205e-02
3.000000e-02	4.000000e-02	2.724825e+01	4.001044e-02	4.001044e-02
4.000000e-02	5.000000e-02	2.077940e+01	3.493981e-02	3.493981e-02
5.000000e-02	6.000000e-02	1.664675e+01	3.127294e-02	3.127294e-02
6.000000e-02	7.000000e-02	1.378821e+01	2.846151e-02	2.846151e-02
7.000000e-02	8.000000e-02	1.168009e+01	2.619552e-02	2.619552e-02
8.000000e-02	9.000000e-02	1.008174e+01	2.433725e-02	2.433725e-02
9.000000e-02	1.000000e-01	8.761564e+00	2.268792e-02	2.268792e-02
1.000000e-01	1.100000e-01	7.781908e+00	2.138193e-02	2.138193e-02
1.100000e-01	1.200000e-01	6.945366e+00	2.020001e-02	2.020001e-02
1.200000e-01	1.300000e-01	6.231906e+00	1.913438e-02	1.913438e-02
1.300000e-01	1.400000e-01	5.648342e+00	1.821648e-02	1.821648e-02
1.400000e-01	1.500000e-01	5.144032e+00	1.738424e-02	1.738424e-02
1.500000e-01	1.600000e-01	4.705816e+00	1.662729e-02	1.662729e-02
1.600000e-01	1.700000e-01	4.293097e+00	1.588142e-02	1.588142e-02
1.700000e-01	1.800000e-01	3.954991e+00	1.524322e-02	1.524322e-02
1.800000e-01	1.900000e-01	3.621820e+00	1.458705e-02	1.458705e-02
1.900000e-01	2.000000e-01	3.370723e+00	1.407231e-02	1.407231e-02
2.000000e-01	2.100000e-01	3.105878e+00	1.350816e-02	1.350816e-02
2.100000e-01	2.200000e-01	2.882099e+00	1.301243e-02	1.301243e-02
2.200000e-01	2.300000e-01	2.690339e+00	1.257209e-02	1.257209e-02
2.300000e-01	2.400000e-01	2.491294e+00	1.209808e-02	1.209808e-02
2.400000e-01	2.500000e-01	2.327322e+00	1.169317e-02	1.169317e-02
2.500000e-01	2.600000e-01	2.186734e+00	1.133449e-02	1.133449e-02
2.600000e-01	2.700000e-01	2.051197e+00	1.097761e-02	1.097761e-02
2.700000e-01	2.800000e-01	1.917659e+00	1.061426e-02	1.061426e-02
2.800000e-01	2.900000e-01	1.773604e+00	1.020780e-02	1.020780e-02
2.900000e-01	3.000000e-01	1.663859e+00	9.886946e-03	9.886946e-03
3.000000e-01	3.100000e-01	1.576556e+00	9.624068e-03	9.624068e-03
3.100000e-01	3.200000e-01	1.459056e+00	9.258485e-03	9.258485e-03
3.200000e-01	3.300000e-01	1.366819e+00	8.961060e-03	8.961060e-03
3.300000e-01	3.400000e-01	1.299256e+00	8.736779e-03	8.736779e-03
3.400000e-01	3.500000e-01	1.199557e+00	8.394879e-03	8.394879e-03
3.500000e-01	3.600000e-01	1.140925e+00	8.187145e-03	8.187145e-03
3.600000e-01	3.700000e-01	1.078004e+00	7.958186e-03	7.958186e-03
3.700000e-01	3.800000e-01	1.025246e+00	7.761006e-03	7.761006e-03
3.800000e-01	3.900000e-01	9.498700e-01	7.470265e-03	7.470265e-03
3.900000e-01	4.000000e-01	8.863025e-01	7.215973e-03	7.215973e-03
4.000000e-01	4.100000e-01	8.265537e-01	6.968503e-03	6.968503e-03
4.100000e-01	4.200000e-01	7.758525e-01	6.751395e-03	6.751395e-03
4.200000e-01	4.300000e-01	7.378412e-01	6.583933e-03	6.583933e-03
4.300000e-01	4.400000e-01	6.868462e-01	6.352340e-03	6.352340e-03
4.400000e-01	4.500000e-01	6.309162e-01	6.088212e-03	6.088212e-03
4.500000e-01	4.600000e-01	6.054187e-01	5.963921e-03	5.963921e-03
4.600000e-01	4.700000e-01	5.701100e-01	5.787397e-03	5.787397e-03
4.700000e-01	4.800000e-01	5.235800e-01	5.546199e-03	5.546199e-03
4.800000e-01	4.900000e-01	5.019600e-01	5.430483e-03	5.430483e-03
4.900000e-01	5.000000e-01	4.711162e-01	5.260996e-03	5.260996e-03
5.000000e-01	5.100000e-01	4.474400e-01	5.127095e-03	5.127095e-03
5.100000e-01	5.200000e-01	4.060212e-01	4.884030e-03	4.884030e-03
5.200000e-01	5.300000e-01	3.824625e-01	4.740218e-03	4.740218e-03
5.300000e-01	5.400000e-01	3.547325e-01	4.565143e-03	4.565143e-03
5.400000e-01	5.500000e-01	3.339938e-01	4.429687e-03	4.429687e-03
5.500000e-01	5.600000e-01	3.127262e-01	4.286335e-03	4.286335e-03
5.600000e-01	5.700000e-01	2.872875e-01	4.108301e-03	4.108301e-03
5.700000e-01	5.800000e-01	2.677825e-01	3.966386e-03	3.966386e-03
5.800000e-01	5.900000e-01	2.479250e-01	3.816489e-03	3.816489e-03
5.900000e-01	6.000000e-01	2.292425e-01	3.669877e-03	3.669877e-03
6.000000e-01	6.100000e-01	2.146137e-01	3.550853e-03	3.550853e-03
6.100000e-01	6.200000e-01	2.011012e-01	3.437252e-03	3.437252e-03
6.200000e-01	6.300000e-01	1.828887e-01	3.277912e-03	3.277912e-03
6.300000e-01	6.400000e-01	1.697875e-01	3.158325e-03	3.158325e-03
6.400000e-01	6.500000e-01	1.560987e-01	3.028333e-03	3.028333e-03
6.500000e-01	6.600000e-01	1.377100e-01	2.844374e-03	2.844374e-03
6.600000e-01	6.700000e-01	1.283100e-01	2.745580e-03	2.745580e-03
6.700000e-01	6.800000e-01	1.244325e-01	2.703777e-03	2.703777e-03
6.800000e-01	6.900000e-01	1.080412e-01	2.519409e-03	2.519409e-03
6.900000e-01	7.000000e-01	9.576250e-02	2.371929e-03	2.371929e-03
7.000000e-01	7.100000e-01	9.047500e-02	2.305516e-03	2.305516e-03
7.100000e-01	7.200000e-01	8.019375e-02	2.170572e-03	2.170572e-03
7.200000e-01	7.300000e-01	7.561125e-02	2.107643e-03	2.107643e-03
7.300000e-01	7.400000e-01	6.292125e-02	1.922660e-03	1.922660e-03
7.400000e-01	7.500000e-01	5.640000e-02	1.820302e-03	1.820302e-03
7.500000e-01	7.600000e-01	5.123000e-02	1.734867e-03	1.734867e-03
7.600000e-01	7.700000e-01	4.547250e-02	1.634475e-03	1.634475e-03
7.700000e-01	7.800000e-01	3.977375e-02	1.528629e-03	1.528629e-03
7.800000e-01	7.900000e-01	3.489750e-02	1.431862e-03	1.431862e-03
7.900000e-01	8.000000e-01	2.855250e-02	1.295168e-03	1.295168e-03
8.000000e-01	8.100000e-01	2.526250e-02	1.218266e-03	1.218266e-03
8.100000e-01	8.200000e-01	2.226625e-02	1.143740e-03	1.143740e-03
8.200000e-01	8.300000e-01	1.733125e-02	1.009064e-03	1.009064e-03
8.300000e-01	8.400000e-01	1.686125e-02	9.952881e-04	9.952881e-04
8.400000e-01	8.500000e-01	1.245500e-02	8.554129e-04	8.554129e-04
8.500000e-01	8.600000e-01	1.010500e-02	7.704990e-04	7.704990e-04
8.600000e-01	8.700000e-01	8.518750e-03	7.074437e-04	7.074437e-04
8.700000e-01	8.800000e-01	7.461250e-03	6.620788e-04	6.620788e-04
8.800000e-01	8.900000e-01	5.228750e-03	5.542464e-04	5.542464e-04
8.900000e-01	9.000000e-01	3.818750e-03	4.736577e-04	4.736577e-04
9.000000e-01	9.100000e-01	2.761250e-03	4.027697e-04	4.027697e-04
9.100000e-01	9.200000e-01	2.408750e-03	3.761836e-04	3.761836e-04
9.200000e-01	9.300000e-01	1.586250e-03	3.052740e-04	3.052740e-04
9.300000e-01	9.400000e-01	1.116250e-03	2.560853e-04	2.560853e-04
9.400000e-01	9.500000e-01	8.225000e-04	2.198224e-04	2.198224e-04
9.500000e-01	9.600000e-01	4.112500e-04	1.554379e-04	1.554379e-04
9.600000e-01	9.700000e-01	1.175000e-04	8.308505e-05	8.308505e-05
9.700000e-01	9.800000e-01	1.175000e-04	8.308505e-05	8.308505e-05
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$k_{\perp,0}=10^{-3}\gamma T$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.085772e+03	7.306087e-01	7.306087e-01
1.000000e-02	2.000000e-02	6.808220e+01	6.324420e-02	6.324420e-02
2.000000e-02	3.000000e-02	3.910729e+01	4.793280e-02	4.793280e-02
3.000000e-02	4.000000e-02	2.721758e+01	3.998791e-02	3.998791e-02
4.000000e-02	5.000000e-02	2.068047e+01	3.485653e-02	3.485653e-02
5.000000e-02	6.000000e-02	1.658360e+01	3.121356e-02	3.121356e-02
6.000000e-02	7.000000e-02	1.371877e+01	2.838975e-02	2.838975e-02
7.000000e-02	8.000000e-02	1.166657e+01	2.618036e-02	2.618036e-02
8.000000e-02	9.000000e-02	1.006417e+01	2.431604e-02	2.431604e-02
9.000000e-02	1.000000e-01	8.766675e+00	2.269454e-02	2.269454e-02
1.000000e-01	1.100000e-01	7.773624e+00	2.137055e-02	2.137055e-02
1.100000e-01	1.200000e-01	6.949831e+00	2.020650e-02	2.020650e-02
1.200000e-01	1.300000e-01	6.261105e+00	1.917915e-02	1.917915e-02
1.300000e-01	1.400000e-01	5.639354e+00	1.820198e-02	1.820198e-02
1.400000e-01	1.500000e-01	5.125937e+00	1.735364e-02	1.735364e-02
1.500000e-01	1.600000e-01	4.651766e+00	1.653152e-02	1.653152e-02
1.600000e-01	1.700000e-01	4.275237e+00	1.584835e-02	1.584835e-02
1.700000e-01	1.800000e-01	3.939011e+00	1.521239e-02	1.521239e-02
1.800000e-01	1.900000e-01	3.648727e+00	1.464113e-02	1.464113e-02
1.900000e-01	2.000000e-01	3.323076e+00	1.397250e-02	1.397250e-02
2.000000e-01	2.100000e-01	3.098005e+00	1.349103e-02	1.349103e-02
2.100000e-01	2.200000e-01	2.893672e+00	1.303853e-02	1.303853e-02
2.200000e-01	2.300000e-01	2.715954e+00	1.263180e-02	1.263180e-02
2.300000e-01	2.400000e-01	2.483715e+00	1.207966e-02	1.207966e-02
2.400000e-01	2.500000e-01	2.320977e+00	1.167722e-02	1.167722e-02
2.500000e-01	2.600000e-01	2.160355e+00	1.126592e-02	1.126592e-02
2.600000e-01	2.700000e-01	2.023820e+00	1.090410e-02	1.090410e-02
2.700000e-01	2.800000e-01	1.896861e+00	1.055654e-02	1.055654e-02
2.800000e-01	2.900000e-01	1.762852e+00	1.017682e-02	1.017682e-02
2.900000e-01	3.000000e-01	1.659688e+00	9.874545e-03	9.874545e-03
3.000000e-01	3.100000e-01	1.565335e+00	9.589757e-03	9.589757e-03
3.100000e-01	3.200000e-01	1.456882e+00	9.251586e-03	9.251586e-03
3.200000e-01	3.300000e-01	1.359945e+00	8.938499e-03	8.938499e-03
3.300000e-01	3.400000e-01	1.290150e+00	8.706108e-03	8.706108e-03
3.400000e-01	3.500000e-01	1.199264e+00	8.393852e-03	8.393852e-03
3.500000e-01	3.600000e-01	1.142217e+00	8.191781e-03	8.191781e-03
3.600000e-01	3.700000e-01	1.057970e+00	7.883891e-03	7.883891e-03
3.700000e-01	3.800000e-01	1.009031e+00	7.699389e-03	7.699389e-03
3.800000e-01	3.900000e-01	9.493412e-01	7.468186e-03	7.468186e-03
3.900000e-01	4.000000e-01	8.786650e-01	7.184815e-03	7.184815e-03
4.000000e-01	4.100000e-01	8.525800e-01	7.077363e-03	7.077363e-03
4.100000e-01	4.200000e-01	7.876612e-01	6.802580e-03	6.802580e-03
4.200000e-01	4.300000e-01	7.304387e-01	6.550823e-03	6.550823e-03
4.300000e-01	4.400000e-01	6.855537e-01	6.346360e-03	6.346360e-03
4.400000e-01	4.500000e-01	6.382013e-01	6.123261e-03	6.123261e-03
4.500000e-01	4.600000e-01	5.995437e-01	5.934914e-03	5.934914e-03
4.600000e-01	4.700000e-01	5.663500e-01	5.768281e-03	5.768281e-03
4.700000e-01	4.800000e-01	5.335087e-01	5.598539e-03	5.598539e-03
4.800000e-01	4.900000e-01	5.078350e-01	5.462171e-03	5.462171e-03
4.900000e-01	5.000000e-01	4.668862e-01	5.237325e-03	5.237325e-03
5.000000e-01	5.100000e-01	4.407425e-01	5.088577e-03	5.088577e-03
5.100000e-01	5.200000e-01	4.124250e-01	4.922395e-03	4.922395e-03
5.200000e-01	5.300000e-01	3.806412e-01	4.728918e-03	4.728918e-03
5.300000e-01	5.400000e-01	3.511487e-01	4.542025e-03	4.542025e-03
5.400000e-01	5.500000e-01	3.264737e-01	4.379535e-03	4.379535e-03
5.500000e-01	5.600000e-01	3.081437e-01	4.254815e-03	4.254815e-03
5.600000e-01	5.700000e-01	2.932800e-01	4.150928e-03	4.150928e-03
5.700000e-01	5.800000e-01	2.653150e-01	3.948070e-03	3.948070e-03
5.800000e-01	5.900000e-01	2.479250e-01	3.816489e-03	3.816489e-03
5.900000e-01	6.000000e-01	2.285963e-01	3.664701e-03	3.664701e-03
6.000000e-01	6.100000e-01	2.127337e-01	3.535267e-03	3.535267e-03
6.100000e-01	6.200000e-01	1.959313e-01	3.392781e-03	3.392781e-03
6.200000e-01	6.300000e-01	1.824775e-01	3.274225e-03	3.274225e-03
6.300000e-01	6.400000e-01	1.656162e-01	3.119288e-03	3.119288e-03
6.400000e-01	6.500000e-01	1.539250e-01	3.007174e-03	3.007174e-03
6.500000e-01	6.600000e-01	1.364175e-01	2.830994e-03	2.830994e-03
6.600000e-01	6.700000e-01	1.300725e-01	2.764373e-03	2.764373e-03
6.700000e-01	6.800000e-01	1.187925e-01	2.641791e-03	2.641791e-03
6.800000e-01	6.900000e-01	1.103913e-01	2.546662e-03	2.546662e-03
6.900000e-01	7.000000e-01	9.928750e-02	2.415190e-03	2.415190e-03
7.000000e-01	7.100000e-01	8.201500e-02	2.195081e-03	2.195081e-03
7.100000e-01	7.200000e-01	8.019375e-02	2.170572e-03	2.170572e-03
7.200000e-01	7.300000e-01	7.202750e-02	2.057089e-03	2.057089e-03
7.300000e-01	7.400000e-01	6.356750e-02	1.932509e-03	1.932509e-03
7.400000e-01	7.500000e-01	5.945500e-02	1.868952e-03	1.868952e-03
7.500000e-01	7.600000e-01	5.240500e-02	1.754649e-03	1.754649e-03
7.600000e-01	7.700000e-01	4.500250e-02	1.626006e-03	1.626006e-03
7.700000e-01	7.800000e-01	3.724750e-02	1.479287e-03	1.479287e-03
7.800000e-01	7.900000e-01	3.566125e-02	1.447445e-03	1.447445e-03
7.900000e-01	8.000000e-01	3.078500e-02	1.344849e-03	1.344849e-03
8.000000e-01	8.100000e-01	2.679000e-02	1.254556e-03	1.254556e-03
8.100000e-01	8.200000e-01	2.079750e-02	1.105375e-03	1.105375e-03
8.200000e-01	8.300000e-01	1.856500e-02	1.044363e-03	1.044363e-03
8.300000e-01	8.400000e-01	1.768375e-02	1.019274e-03	1.019274e-03
8.400000e-01	8.500000e-01	1.280750e-02	8.674333e-04	8.674333e-04
8.500000e-01	8.600000e-01	1.133875e-02	8.161811e-04	8.161811e-04
8.600000e-01	8.700000e-01	8.518750e-03	7.074437e-04	7.074437e-04
8.700000e-01	8.800000e-01	6.815000e-03	6.327568e-04	6.327568e-04
8.800000e-01	8.900000e-01	5.228750e-03	5.542464e-04	5.542464e-04
8.900000e-01	9.000000e-01	3.760000e-03	4.700000e-04	4.700000e-04
9.000000e-01	9.100000e-01	2.996250e-03	4.195589e-04	4.195589e-04
9.100000e-01	9.200000e-01	1.821250e-03	3.271061e-04	3.271061e-04
9.200000e-01	9.300000e-01	2.056250e-03	3.475697e-04	3.475697e-04
9.300000e-01	9.400000e-01	7.637500e-04	2.118261e-04	2.118261e-04
9.400000e-01	9.500000e-01	5.875000e-04	1.857838e-04	1.857838e-04
9.500000e-01	9.600000e-01	5.287500e-04	1.762500e-04	1.762500e-04
9.600000e-01	9.700000e-01	2.937500e-04	1.313690e-04	1.313690e-04
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/cutoff_log.dat <==
# BEGIN PLOT
LegendOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c5/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c4/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/log10_dpz
DrawOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c5/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c4/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/log10_dpz
RatioPlotReference=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/log10_dpz
RatioPlot=1
LogY=1
XMin=-6
YMin=1.1e-4
YMax=4e-2
RatioPlotYLabel=Ratio
Legend=1
LegendXPos=0.4
LegendYPos=0.6
XLabel=$\log_{10}(\Delta p_z/(\gamma T))$
YLabel=$1/N\; {\rm d}N/{\rm d}\log_{10}(\Delta p_z/(\gamma T))$
# END PLOT

# BEGIN SPECIAL /LL_JetRates/log10_y_34
\rput[tl](0.4,0.25){$\gamma=10^8$, $T=100$ GeV}
\rput[tl](0.4,0.15){full SM}
# END SPECIAL

# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c6/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$k_{\perp,0}=10^{-6}\gamma T$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	2.248892e+00	5.140474e-03	5.140474e-03
-7.950000e+00	-7.900000e+00	2.250642e+00	5.142475e-03	5.142475e-03
-7.900000e+00	-7.850000e+00	2.253238e+00	5.145440e-03	5.145440e-03
-7.850000e+00	-7.800000e+00	2.259796e+00	5.152921e-03	5.152921e-03
-7.800000e+00	-7.750000e+00	2.243732e+00	5.134575e-03	5.134575e-03
-7.750000e+00	-7.700000e+00	2.254648e+00	5.147050e-03	5.147050e-03
-7.700000e+00	-7.650000e+00	2.251558e+00	5.143521e-03	5.143521e-03
-7.650000e+00	-7.600000e+00	2.250912e+00	5.142783e-03	5.142783e-03
-7.600000e+00	-7.550000e+00	2.248844e+00	5.140420e-03	5.140420e-03
-7.550000e+00	-7.500000e+00	2.261018e+00	5.154314e-03	5.154314e-03
-7.500000e+00	-7.450000e+00	2.250278e+00	5.142058e-03	5.142058e-03
-7.450000e+00	-7.400000e+00	2.250254e+00	5.142032e-03	5.142032e-03
-7.400000e+00	-7.350000e+00	2.253956e+00	5.146258e-03	5.146258e-03
-7.350000e+00	-7.300000e+00	2.248914e+00	5.140501e-03	5.140501e-03
-7.300000e+00	-7.250000e+00	2.245142e+00	5.136188e-03	5.136188e-03
-7.250000e+00	-7.200000e+00	2.250172e+00	5.141937e-03	5.141937e-03
-7.200000e+00	-7.150000e+00	2.245730e+00	5.136860e-03	5.136860e-03
-7.150000e+00	-7.100000e+00	2.244414e+00	5.135355e-03	5.135355e-03
-7.100000e+00	-7.050000e+00	2.239762e+00	5.130029e-03	5.130029e-03
-7.050000e+00	-7.000000e+00	2.246342e+00	5.137559e-03	5.137559e-03
-7.000000e+00	-6.950000e+00	2.232312e+00	5.121490e-03	5.121490e-03
-6.950000e+00	-6.900000e+00	2.249560e+00	5.141239e-03	5.141239e-03
-6.900000e+00	-6.850000e+00	2.245590e+00	5.136699e-03	5.136699e-03
-6.850000e+00	-6.800000e+00	2.250630e+00	5.142461e-03	5.142461e-03
-6.800000e+00	-6.750000e+00	2.242770e+00	5.133473e-03	5.133473e-03
-6.750000e+00	-6.700000e+00	2.249550e+00	5.141226e-03	5.141226e-03
-6.700000e+00	-6.650000e+00	2.238938e+00	5.129087e-03	5.129087e-03
-6.650000e+00	-6.600000e+00	2.251158e+00	5.143065e-03	5.143065e-03
-6.600000e+00	-6.550000e+00	2.239256e+00	5.129450e-03	5.129450e-03
-6.550000e+00	-6.500000e+00	2.253216e+00	5.145413e-03	5.145413e-03
-6.500000e+00	-6.450000e+00	2.241888e+00	5.132464e-03	5.132464e-03
-6.450000e+00	-6.400000e+00	2.237270e+00	5.127175e-03	5.127175e-03
-6.400000e+00	-6.350000e+00	2.243146e+00	5.133903e-03	5.133903e-03
-6.350000e+00	-6.300000e+00	2.240208e+00	5.130540e-03	5.130540e-03
-6.300000e+00	-6.250000e+00	2.243580e+00	5.134400e-03	5.134400e-03
-6.250000e+00	-6.200000e+00	2.243568e+00	5.134387e-03	5.134387e-03
-6.200000e+00	-6.150000e+00	2.243262e+00	5.134037e-03	5.134037e-03
-6.150000e+00	-6.100000e+00	2.248808e+00	5.140380e-03	5.140380e-03
-6.100000e+00	-6.050000e+00	2.253556e+00	5.145803e-03	5.145803e-03
-6.050000e+00	-6.000000e+00	2.246706e+00	5.137975e-03	5.137975e-03
-6.000000e+00	-5.950000e+00	2.239586e+00	5.129827e-03	5.129827e-03
-5.950000e+00	-5.900000e+00	2.247528e+00	5.138916e-03	5.138916e-03
-5.900000e+00	-5.850000e+00	2.245636e+00	5.136753e-03	5.136753e-03
-5.850000e+00	-5.800000e+00	2.244462e+00	5.135409e-03	5.135409e-03
-5.800000e+00	-5.750000e+00	2.245590e+00	5.136699e-03	5.136699e-03
-5.750000e+00	-5.700000e+00	2.249102e+00	5.140716e-03	5.140716e-03
-5.700000e+00	-5.650000e+00	2.251182e+00	5.143092e-03	5.143092e-03
-5.650000e+00	-5.600000e+00	2.244450e+00	5.135395e-03	5.135395e-03
-5.600000e+00	-5.550000e+00	2.231126e+00	5.120129e-03	5.120129e-03
-5.550000e+00	-5.500000e+00	2.244720e+00	5.135704e-03	5.135704e-03
-5.500000e+00	-5.450000e+00	2.245414e+00	5.136497e-03	5.136497e-03
-5.450000e+00	-5.400000e+00	2.245284e+00	5.136350e-03	5.136350e-03
-5.400000e+00	-5.350000e+00	2.238798e+00	5.128925e-03	5.128925e-03
-5.350000e+00	-5.300000e+00	2.248680e+00	5.140232e-03	5.140232e-03
-5.300000e+00	-5.250000e+00	2.249268e+00	5.140904e-03	5.140904e-03
-5.250000e+00	-5.200000e+00	2.250278e+00	5.142058e-03	5.142058e-03
-5.200000e+00	-5.150000e+00	2.251276e+00	5.143199e-03	5.143199e-03
-5.150000e+00	-5.100000e+00	2.242076e+00	5.132679e-03	5.132679e-03
-5.100000e+00	-5.050000e+00	2.250994e+00	5.142877e-03	5.142877e-03
-5.050000e+00	-5.000000e+00	2.246072e+00	5.137250e-03	5.137250e-03
-5.000000e+00	-4.950000e+00	2.255472e+00	5.147989e-03	5.147989e-03
-4.950000e+00	-4.900000e+00	2.252040e+00	5.144072e-03	5.144072e-03
-4.900000e+00	-4.850000e+00	2.252416e+00	5.144501e-03	5.144501e-03
-4.850000e+00	-4.800000e+00	2.242064e+00	5.132666e-03	5.132666e-03
-4.800000e+00	-4.750000e+00	2.241100e+00	5.131563e-03	5.131563e-03
-4.750000e+00	-4.700000e+00	2.242958e+00	5.133688e-03	5.133688e-03
-4.700000e+00	-4.650000e+00	2.258208e+00	5.151112e-03	5.151112e-03
-4.650000e+00	-4.600000e+00	2.257058e+00	5.149798e-03	5.149798e-03
-4.600000e+00	-4.550000e+00	2.247904e+00	5.139346e-03	5.139346e-03
-4.550000e+00	-4.500000e+00	2.249326e+00	5.140971e-03	5.140971e-03
-4.500000e+00	-4.450000e+00	2.249666e+00	5.141360e-03	5.141360e-03
-4.450000e+00	-4.400000e+00	2.257762e+00	5.150603e-03	5.150603e-03
-4.400000e+00	-4.350000e+00	2.247000e+00	5.138311e-03	5.138311e-03
-4.350000e+00	-4.300000e+00	2.257258e+00	5.150026e-03	5.150026e-03
-4.300000e+00	-4.250000e+00	2.246764e+00	5.138043e-03	5.138043e-03
-4.250000e+00	-4.200000e+00	2.255412e+00	5.147922e-03	5.147922e-03
-4.200000e+00	-4.150000e+00	2.259608e+00	5.152706e-03	5.152706e-03
-4.150000e+00	-4.100000e+00	2.262298e+00	5.155773e-03	5.155773e-03
-4.100000e+00	-4.050000e+00	2.256576e+00	5.149249e-03	5.149249e-03
-4.050000e+00	-4.000000e+00	2.251288e+00	5.143213e-03	5.143213e-03
-4.000000e+00	-3.950000e+00	2.256412e+00	5.149061e-03	5.149061e-03
-3.950000e+00	-3.900000e+00	2.253438e+00	5.145668e-03	5.145668e-03
-3.900000e+00	-3.850000e+00	2.265446e+00	5.159361e-03	5.159361e-03
-3.850000e+00	-3.800000e+00	2.258750e+00	5.151729e-03	5.151729e-03
-3.800000e+00	-3.750000e+00	2.262392e+00	5.155881e-03	5.155881e-03
-3.750000e+00	-3.700000e+00	2.273978e+00	5.169065e-03	5.169065e-03
-3.700000e+00	-3.650000e+00	2.261498e+00	5.154863e-03	5.154863e-03
-3.650000e+00	-3.600000e+00	2.277208e+00	5.172737e-03	5.172737e-03
-3.600000e+00	-3.550000e+00	2.267504e+00	5.161702e-03	5.161702e-03
-3.550000e+00	-3.500000e+00	2.270464e+00	5.165071e-03	5.165071e-03
-3.500000e+00	-3.450000e+00	2.271568e+00	5.166327e-03	5.166327e-03
-3.450000e+00	-3.400000e+00	2.270382e+00	5.164977e-03	5.164977e-03
-3.400000e+00	-3.350000e+00	2.274576e+00	5.169746e-03	5.169746e-03
-3.350000e+00	-3.300000e+00	2.277738e+00	5.173337e-03	5.173337e-03
-3.300000e+00	-3.250000e+00	2.272908e+00	5.167850e-03	5.167850e-03
-3.250000e+00	-3.200000e+00	2.277102e+00	5.172616e-03	5.172616e-03
-3.200000e+00	-3.150000e+00	2.282648e+00	5.178911e-03	5.178911e-03
-3.150000e+00	-3.100000e+00	2.270300e+00	5.164884e-03	5.164884e-03
-3.100000e+00	-3.050000e+00	2.275892e+00	5.171242e-03	5.171242e-03
-3.050000e+00	-3.000000e+00	2.279136e+00	5.174925e-03	5.174925e-03
-3.000000e+00	-2.950000e+00	2.289980e+00	5.187222e-03	5.187222e-03
-2.950000e+00	-2.900000e+00	2.289570e+00	5.186757e-03	5.186757e-03
-2.900000e+00	-2.850000e+00	2.281040e+00	5.177085e-03	5.177085e-03
-2.850000e+00	-2.800000e+00	2.287502e+00	5.184414e-03	5.184414e-03
-2.800000e+00	-2.750000e+00	2.284988e+00	5.181563e-03	5.181563e-03
-2.750000e+00	-2.700000e+00	2.286784e+00	5.183601e-03	5.183601e-03
-2.700000e+00	-2.650000e+00	2.287630e+00	5.184560e-03	5.184560e-03
-2.650000e+00	-2.600000e+00	2.296372e+00	5.194457e-03	5.194457e-03
-2.600000e+00	-2.550000e+00	2.293906e+00	5.191665e-03	5.191665e-03
-2.550000e+00	-2.500000e+00	2.286632e+00	5.183428e-03	5.183428e-03
-2.500000e+00	-2.450000e+00	2.287818e+00	5.184773e-03	5.184773e-03
-2.450000e+00	-2.400000e+00	2.294470e+00	5.192304e-03	5.192304e-03
-2.400000e+00	-2.350000e+00	2.293224e+00	5.190894e-03	5.190894e-03
-2.350000e+00	-2.300000e+00	2.287020e+00	5.183868e-03	5.183868e-03
-2.300000e+00	-2.250000e+00	2.284070e+00	5.180524e-03	5.180524e-03
-2.250000e+00	-2.200000e+00	2.292872e+00	5.190495e-03	5.190495e-03
-2.200000e+00	-2.150000e+00	2.292602e+00	5.190189e-03	5.190189e-03
-2.150000e+00	-2.100000e+00	2.300250e+00	5.198841e-03	5.198841e-03
-2.100000e+00	-2.050000e+00	2.291332e+00	5.188752e-03	5.188752e-03
-2.050000e+00	-2.000000e+00	2.286538e+00	5.183322e-03	5.183322e-03
-2.000000e+00	-1.950000e+00	2.278736e+00	5.174471e-03	5.174471e-03
-1.950000e+00	-1.900000e+00	2.284318e+00	5.180804e-03	5.180804e-03
-1.900000e+00	-1.850000e+00	2.281274e+00	5.177352e-03	5.177352e-03
-1.850000e+00	-1.800000e+00	2.268548e+00	5.162892e-03	5.162892e-03
-1.800000e+00	-1.750000e+00	2.259842e+00	5.152975e-03	5.152975e-03
-1.750000e+00	-1.700000e+00	2.257904e+00	5.150764e-03	5.150764e-03
-1.700000e+00	-1.650000e+00	2.251006e+00	5.142891e-03	5.142891e-03
-1.650000e+00	-1.600000e+00	2.237870e+00	5.127862e-03	5.127862e-03
-1.600000e+00	-1.550000e+00	2.231172e+00	5.120183e-03	5.120183e-03
-1.550000e+00	-1.500000e+00	2.218976e+00	5.106169e-03	5.106169e-03
-1.500000e+00	-1.450000e+00	2.201234e+00	5.085715e-03	5.085715e-03
-1.450000e+00	-1.400000e+00	2.183832e+00	5.065572e-03	5.065572e-03
-1.400000e+00	-1.350000e+00	2.170342e+00	5.049903e-03	5.049903e-03
-1.350000e+00	-1.300000e+00	2.148816e+00	5.024798e-03	5.024798e-03
-1.300000e+00	-1.250000e+00	2.118536e+00	4.989269e-03	4.989269e-03
-1.250000e+00	-1.200000e+00	2.099466e+00	4.966763e-03	4.966763e-03
-1.200000e+00	-1.150000e+00	2.056402e+00	4.915560e-03	4.915560e-03
-1.150000e+00	-1.100000e+00	2.022656e+00	4.875061e-03	4.875061e-03
-1.100000e+00	-1.050000e+00	1.984963e+00	4.829421e-03	4.829421e-03
-1.050000e+00	-1.000000e+00	1.943074e+00	4.778192e-03	4.778192e-03
-1.000000e+00	-9.500000e-01	1.891820e+00	4.714753e-03	4.714753e-03
-9.500000e-01	-9.000000e-01	1.832553e+00	4.640313e-03	4.640313e-03
-9.000000e-01	-8.500000e-01	1.772558e+00	4.563722e-03	4.563722e-03
-8.500000e-01	-8.000000e-01	1.705618e+00	4.476719e-03	4.476719e-03
-8.000000e-01	-7.500000e-01	1.615167e+00	4.356399e-03	4.356399e-03
-7.500000e-01	-7.000000e-01	1.540989e+00	4.255187e-03	4.255187e-03
-7.000000e-01	-6.500000e-01	1.449762e+00	4.127312e-03	4.127312e-03
-6.500000e-01	-6.000000e-01	1.348265e+00	3.980216e-03	3.980216e-03
-6.000000e-01	-5.500000e-01	1.241176e+00	3.818876e-03	3.818876e-03
-5.500000e-01	-5.000000e-01	1.125133e+00	3.635975e-03	3.635975e-03
-5.000000e-01	-4.500000e-01	9.963412e-01	3.421551e-03	3.421551e-03
-4.500000e-01	-4.000000e-01	8.655638e-01	3.189103e-03	3.189103e-03
-4.000000e-01	-3.500000e-01	7.326594e-01	2.934067e-03	2.934067e-03
-3.500000e-01	-3.000000e-01	5.907312e-01	2.634595e-03	2.634595e-03
-3.000000e-01	-2.500000e-01	4.508358e-01	2.301591e-03	2.301591e-03
-2.500000e-01	-2.000000e-01	3.142186e-01	1.921475e-03	1.921475e-03
-2.000000e-01	-1.500000e-01	1.958372e-01	1.516934e-03	1.516934e-03
-1.500000e-01	-1.000000e-01	9.626774e-02	1.063553e-03	1.063553e-03
-1.000000e-01	-5.000000e-02	2.943374e-02	5.880872e-04	5.880872e-04
-5.000000e-02	0.000000e+00	2.185500e-03	1.602486e-04	1.602486e-04
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c5/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c5/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$k_{\perp,0}=10^{-5}\gamma T$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	2.171000e+00	5.050669e-03	5.050669e-03
-7.950000e+00	-7.900000e+00	2.184418e+00	5.066253e-03	5.066253e-03
-7.900000e+00	-7.850000e+00	2.186780e+00	5.068991e-03	5.068991e-03
-7.850000e+00	-7.800000e+00	2.180494e+00	5.061701e-03	5.061701e-03
-7.800000e+00	-7.750000e+00	2.191528e+00	5.074490e-03	5.074490e-03
-7.750000e+00	-7.700000e+00	2.185558e+00	5.067575e-03	5.067575e-03
-7.700000e+00	-7.650000e+00	2.203312e+00	5.088116e-03	5.088116e-03
-7.650000e+00	-7.600000e+00	2.207802e+00	5.093296e-03	5.093296e-03
-7.600000e+00	-7.550000e+00	2.196816e+00	5.080608e-03	5.080608e-03
-7.550000e+00	-7.500000e+00	2.198120e+00	5.082116e-03	5.082116e-03
-7.500000e+00	-7.450000e+00	2.200716e+00	5.085117e-03	5.085117e-03
-7.450000e+00	-7.400000e+00	2.203818e+00	5.088700e-03	5.088700e-03
-7.400000e+00	-7.350000e+00	2.202902e+00	5.087641e-03	5.087641e-03
-7.350000e+00	-7.300000e+00	2.220444e+00	5.107859e-03	5.107859e-03
-7.300000e+00	-7.250000e+00	2.211056e+00	5.097049e-03	5.097049e-03
-7.250000e+00	-7.200000e+00	2.211996e+00	5.098133e-03	5.098133e-03
-7.200000e+00	-7.150000e+00	2.208482e+00	5.094082e-03	5.094082e-03
-7.150000e+00	-7.100000e+00	2.201516e+00	5.086040e-03	5.086040e-03
-7.100000e+00	-7.050000e+00	2.212372e+00	5.098566e-03	5.098566e-03
-7.050000e+00	-7.000000e+00	2.217108e+00	5.104019e-03	5.104019e-03
-7.000000e+00	-6.950000e+00	2.215286e+00	5.101922e-03	5.101922e-03
-6.950000e+00	-6.900000e+00	2.210986e+00	5.096968e-03	5.096968e-03
-6.900000e+00	-6.850000e+00	2.220820e+00	5.108291e-03	5.108291e-03
-6.850000e+00	-6.800000e+00	2.221936e+00	5.109575e-03	5.109575e-03
-6.800000e+00	-6.750000e+00	2.220468e+00	5.107886e-03	5.107886e-03
-6.750000e+00	-6.700000e+00	2.230926e+00	5.119900e-03	5.119900e-03
-6.700000e+00	-6.650000e+00	2.220432e+00	5.107845e-03	5.107845e-03
-6.650000e+00	-6.600000e+00	2.229268e+00	5.117998e-03	5.117998e-03
-6.600000e+00	-6.550000e+00	2.230666e+00	5.119603e-03	5.119603e-03
-6.550000e+00	-6.500000e+00	2.227024e+00	5.115421e-03	5.115421e-03
-6.500000e+00	-6.450000e+00	2.211032e+00	5.097022e-03	5.097022e-03
-6.450000e+00	-6.400000e+00	2.232782e+00	5.122030e-03	5.122030e-03
-6.400000e+00	-6.350000e+00	2.215486e+00	5.102152e-03	5.102152e-03
-6.350000e+00	-6.300000e+00	2.223136e+00	5.110953e-03	5.110953e-03
-6.300000e+00	-6.250000e+00	2.228212e+00	5.116785e-03	5.116785e-03
-6.250000e+00	-6.200000e+00	2.226530e+00	5.114855e-03	5.114855e-03
-6.200000e+00	-6.150000e+00	2.223136e+00	5.110953e-03	5.110953e-03
-6.150000e+00	-6.100000e+00	2.225626e+00	5.113815e-03	5.113815e-03
-6.100000e+00	-6.050000e+00	2.222936e+00	5.110723e-03	5.110723e-03
-6.050000e+00	-6.000000e+00	2.222136e+00	5.109805e-03	5.109805e-03
-6.000000e+00	-5.950000e+00	2.233910e+00	5.123324e-03	5.123324e-03
-5.950000e+00	-5.900000e+00	2.229820e+00	5.118632e-03	5.118632e-03
-5.900000e+00	-5.850000e+00	2.230302e+00	5.119185e-03	5.119185e-03
-5.850000e+00	-5.800000e+00	2.229574e+00	5.118349e-03	5.118349e-03
-5.800000e+00	-5.750000e+00	2.228364e+00	5.116960e-03	5.116960e-03
-5.750000e+00	-5.700000e+00	2.227118e+00	5.115530e-03	5.115530e-03
-5.700000e+00	-5.650000e+00	2.234250e+00	5.123714e-03	5.123714e-03
-5.650000e+00	-5.600000e+00	2.236530e+00	5.126327e-03	5.126327e-03
-5.600000e+00	-5.550000e+00	2.236906e+00	5.126758e-03	5.126758e-03
-5.550000e+00	-5.500000e+00	2.243592e+00	5.134414e-03	5.134414e-03
-5.500000e+00	-5.450000e+00	2.238844e+00	5.128979e-03	5.128979e-03
-5.450000e+00	-5.400000e+00	2.238586e+00	5.128683e-03	5.128683e-03
-5.400000e+00	-5.350000e+00	2.232524e+00	5.121733e-03	5.121733e-03
-5.350000e+00	-5.300000e+00	2.240360e+00	5.130715e-03	5.130715e-03
-5.300000e+00	-5.250000e+00	2.223370e+00	5.111223e-03	5.111223e-03
-5.250000e+00	-5.200000e+00	2.240584e+00	5.130971e-03	5.130971e-03
-5.200000e+00	-5.150000e+00	2.246482e+00	5.137720e-03	5.137720e-03
-5.150000e+00	-5.100000e+00	2.235320e+00	5.124940e-03	5.124940e-03
-5.100000e+00	-5.050000e+00	2.241500e+00	5.132020e-03	5.132020e-03
-5.050000e+00	-5.000000e+00	2.239314e+00	5.129518e-03	5.129518e-03
-5.000000e+00	-4.950000e+00	2.250384e+00	5.142179e-03	5.142179e-03
-4.950000e+00	-4.900000e+00	2.239502e+00	5.129733e-03	5.129733e-03
-4.900000e+00	-4.850000e+00	2.239374e+00	5.129585e-03	5.129585e-03
-4.850000e+00	-4.800000e+00	2.246870e+00	5.138163e-03	5.138163e-03
-4.800000e+00	-4.750000e+00	2.245754e+00	5.136887e-03	5.136887e-03
-4.750000e+00	-4.700000e+00	2.236272e+00	5.126031e-03	5.126031e-03
-4.700000e+00	-4.650000e+00	2.256000e+00	5.148592e-03	5.148592e-03
-4.650000e+00	-4.600000e+00	2.238468e+00	5.128549e-03	5.128549e-03
-4.600000e+00	-4.550000e+00	2.254720e+00	5.147130e-03	5.147130e-03
-4.550000e+00	-4.500000e+00	2.256152e+00	5.148766e-03	5.148766e-03
-4.500000e+00	-4.450000e+00	2.246482e+00	5.137720e-03	5.137720e-03
-4.450000e+00	-4.400000e+00	2.248468e+00	5.139990e-03	5.139990e-03
-4.400000e+00	-4.350000e+00	2.243204e+00	5.133970e-03	5.133970e-03
-4.350000e+00	-4.300000e+00	2.253826e+00	5.146111e-03	5.146111e-03
-4.300000e+00	-4.250000e+00	2.251440e+00	5.143387e-03	5.143387e-03
-4.250000e+00	-4.200000e+00	2.255354e+00	5.147855e-03	5.147855e-03
-4.200000e+00	-4.150000e+00	2.253968e+00	5.146272e-03	5.146272e-03
-4.150000e+00	-4.100000e+00	2.252804e+00	5.144944e-03	5.144944e-03
-4.100000e+00	-4.050000e+00	2.262462e+00	5.155961e-03	5.155961e-03
-4.050000e+00	-4.000000e+00	2.253568e+00	5.145816e-03	5.145816e-03
-4.000000e+00	-3.950000e+00	2.249350e+00	5.140998e-03	5.140998e-03
-3.950000e+00	-3.900000e+00	2.254802e+00	5.147224e-03	5.147224e-03
-3.900000e+00	-3.850000e+00	2.256328e+00	5.148967e-03	5.148967e-03
-3.850000e+00	-3.800000e+00	2.253110e+00	5.145293e-03	5.145293e-03
-3.800000e+00	-3.750000e+00	2.261488e+00	5.154850e-03	5.154850e-03
-3.750000e+00	-3.700000e+00	2.262404e+00	5.155894e-03	5.155894e-03
-3.700000e+00	-3.650000e+00	2.263614e+00	5.157273e-03	5.157273e-03
-3.650000e+00	-3.600000e+00	2.268914e+00	5.163306e-03	5.163306e-03
-3.600000e+00	-3.550000e+00	2.265800e+00	5.159762e-03	5.159762e-03
-3.550000e+00	-3.500000e+00	2.266856e+00	5.160966e-03	5.160966e-03
-3.500000e+00	-3.450000e+00	2.274106e+00	5.169212e-03	5.169212e-03
-3.450000e+00	-3.400000e+00	2.275234e+00	5.170494e-03	5.170494e-03
-3.400000e+00	-3.350000e+00	2.271768e+00	5.166554e-03	5.166554e-03
-3.350000e+00	-3.300000e+00	2.272226e+00	5.167075e-03	5.167075e-03
-3.300000e+00	-3.250000e+00	2.269242e+00	5.163680e-03	5.163680e-03
-3.250000e+00	-3.200000e+00	2.273684e+00	5.168731e-03	5.168731e-03
-3.200000e+00	-3.150000e+00	2.279006e+00	5.174778e-03	5.174778e-03
-3.150000e+00	-3.100000e+00	2.276280e+00	5.171682e-03	5.171682e-03
-3.100000e+00	-3.050000e+00	2.274624e+00	5.169800e-03	5.169800e-03
-3.050000e+00	-3.000000e+00	2.278090e+00	5.173737e-03	5.173737e-03
-3.000000e+00	-2.950000e+00	2.284658e+00	5.181191e-03	5.181191e-03
-2.950000e+00	-2.900000e+00	2.283436e+00	5.179805e-03	5.179805e-03
-2.900000e+00	-2.850000e+00	2.280570e+00	5.176552e-03	5.176552e-03
-2.850000e+00	-2.800000e+00	2.291944e+00	5.189444e-03	5.189444e-03
-2.800000e+00	-2.750000e+00	2.286326e+00	5.183082e-03	5.183082e-03
-2.750000e+00	-2.700000e+00	2.288278e+00	5.185292e-03	5.185292e-03
-2.700000e+00	-2.650000e+00	2.281838e+00	5.177992e-03	5.177992e-03
-2.650000e+00	-2.600000e+00	2.284858e+00	5.181417e-03	5.181417e-03
-2.600000e+00	-2.550000e+00	2.283096e+00	5.179418e-03	5.179418e-03
-2.550000e+00	-2.500000e+00	2.295046e+00	5.192955e-03	5.192955e-03
-2.500000e+00	-2.450000e+00	2.291850e+00	5.189338e-03	5.189338e-03
-2.450000e+00	-2.400000e+00	2.291120e+00	5.188513e-03	5.188513e-03
-2.400000e+00	-2.350000e+00	2.294376e+00	5.192197e-03	5.192197e-03
-2.350000e+00	-2.300000e+00	2.288712e+00	5.185785e-03	5.185785e-03
-2.300000e+00	-2.250000e+00	2.292308e+00	5.189857e-03	5.189857e-03
-2.250000e+00	-2.200000e+00	2.286796e+00	5.183615e-03	5.183615e-03
-2.200000e+00	-2.150000e+00	2.282038e+00	5.178219e-03	5.178219e-03
-2.150000e+00	-2.100000e+00	2.285198e+00	5.181803e-03	5.181803e-03
-2.100000e+00	-2.050000e+00	2.283448e+00	5.179818e-03	5.179818e-03
-2.050000e+00	-2.000000e+00	2.278900e+00	5.174658e-03	5.174658e-03
-2.000000e+00	-1.950000e+00	2.274800e+00	5.170000e-03	5.170000e-03
-1.950000e+00	-1.900000e+00	2.272708e+00	5.167623e-03	5.167623e-03
-1.900000e+00	-1.850000e+00	2.266740e+00	5.160832e-03	5.160832e-03
-1.850000e+00	-1.800000e+00	2.249796e+00	5.141508e-03	5.141508e-03
-1.800000e+00	-1.750000e+00	2.257644e+00	5.150469e-03	5.150469e-03
-1.750000e+00	-1.700000e+00	2.248538e+00	5.140071e-03	5.140071e-03
-1.700000e+00	-1.650000e+00	2.233910e+00	5.123324e-03	5.123324e-03
-1.650000e+00	-1.600000e+00	2.240502e+00	5.130877e-03	5.130877e-03
-1.600000e+00	-1.550000e+00	2.225332e+00	5.113478e-03	5.113478e-03
-1.550000e+00	-1.500000e+00	2.202102e+00	5.086719e-03	5.086719e-03
-1.500000e+00	-1.450000e+00	2.194406e+00	5.077822e-03	5.077822e-03
-1.450000e+00	-1.400000e+00	2.172352e+00	5.052240e-03	5.052240e-03
-1.400000e+00	-1.350000e+00	2.146924e+00	5.022585e-03	5.022585e-03
-1.350000e+00	-1.300000e+00	2.137760e+00	5.011854e-03	5.011854e-03
-1.300000e+00	-1.250000e+00	2.112274e+00	4.981889e-03	4.981889e-03
-1.250000e+00	-1.200000e+00	2.087034e+00	4.952036e-03	4.952036e-03
-1.200000e+00	-1.150000e+00	2.048060e+00	4.905579e-03	4.905579e-03
-1.150000e+00	-1.100000e+00	2.014268e+00	4.864940e-03	4.864940e-03
-1.100000e+00	-1.050000e+00	1.973953e+00	4.816010e-03	4.816010e-03
-1.050000e+00	-1.000000e+00	1.936882e+00	4.770572e-03	4.770572e-03
-1.000000e+00	-9.500000e-01	1.878895e+00	4.698619e-03	4.698619e-03
-9.500000e-01	-9.000000e-01	1.825339e+00	4.631170e-03	4.631170e-03
-9.000000e-01	-8.500000e-01	1.755062e+00	4.541143e-03	4.541143e-03
-8.500000e-01	-8.000000e-01	1.699872e+00	4.469172e-03	4.469172e-03
-8.000000e-01	-7.500000e-01	1.620431e+00	4.363492e-03	4.363492e-03
-7.500000e-01	-7.000000e-01	1.541435e+00	4.255804e-03	4.255804e-03
-7.000000e-01	-6.500000e-01	1.442888e+00	4.117516e-03	4.117516e-03
-6.500000e-01	-6.000000e-01	1.345716e+00	3.976451e-03	3.976451e-03
-6.000000e-01	-5.500000e-01	1.237627e+00	3.813414e-03	3.813414e-03
-5.500000e-01	-5.000000e-01	1.122054e+00	3.630997e-03	3.630997e-03
-5.000000e-01	-4.500000e-01	1.000959e+00	3.429471e-03	3.429471e-03
-4.500000e-01	-4.000000e-01	8.664802e-01	3.190790e-03	3.190790e-03
-4.000000e-01	-3.500000e-01	7.292168e-01	2.927165e-03	2.927165e-03
-3.500000e-01	-3.000000e-01	5.898500e-01	2.632629e-03	2.632629e-03
-3.000000e-01	-2.500000e-01	4.513410e-01	2.302880e-03	2.302880e-03
-2.500000e-01	-2.000000e-01	3.158634e-01	1.926498e-03	1.926498e-03
-2.000000e-01	-1.500000e-01	1.936635e-01	1.508491e-03	1.508491e-03
-1.500000e-01	-1.000000e-01	9.521024e-02	1.057696e-03	1.057696e-03
-1.000000e-01	-5.000000e-02	2.871700e-02	5.808827e-04	5.808827e-04
-5.000000e-02	0.000000e+00	2.655500e-03	1.766412e-04	1.766412e-04
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c4/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c4/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$k_{\perp,0}=10^{-4}\gamma T$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.950000e+00	-7.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.900000e+00	-7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.850000e+00	-7.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e+00	-7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.750000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.650000e+00	4.829954e-01	2.382267e-03	2.382267e-03
-7.650000e+00	-7.600000e+00	8.834354e-01	3.221858e-03	3.221858e-03
-7.600000e+00	-7.550000e+00	1.107649e+00	3.607614e-03	3.607614e-03
-7.550000e+00	-7.500000e+00	1.284275e+00	3.884615e-03	3.884615e-03
-7.500000e+00	-7.450000e+00	1.409154e+00	4.069098e-03	4.069098e-03
-7.450000e+00	-7.400000e+00	1.515268e+00	4.219526e-03	4.219526e-03
-7.400000e+00	-7.350000e+00	1.606331e+00	4.344466e-03	4.344466e-03
-7.350000e+00	-7.300000e+00	1.684116e+00	4.448411e-03	4.448411e-03
-7.300000e+00	-7.250000e+00	1.730281e+00	4.508970e-03	4.508970e-03
-7.250000e+00	-7.200000e+00	1.776811e+00	4.569194e-03	4.569194e-03
-7.200000e+00	-7.150000e+00	1.828770e+00	4.635520e-03	4.635520e-03
-7.150000e+00	-7.100000e+00	1.867251e+00	4.684037e-03	4.684037e-03
-7.100000e+00	-7.050000e+00	1.908153e+00	4.735060e-03	4.735060e-03
-7.050000e+00	-7.000000e+00	1.930772e+00	4.763042e-03	4.763042e-03
-7.000000e+00	-6.950000e+00	1.951475e+00	4.788511e-03	4.788511e-03
-6.950000e+00	-6.900000e+00	1.978453e+00	4.821496e-03	4.821496e-03
-6.900000e+00	-6.850000e+00	1.996560e+00	4.843509e-03	4.843509e-03
-6.850000e+00	-6.800000e+00	2.015442e+00	4.866359e-03	4.866359e-03
-6.800000e+00	-6.750000e+00	2.038144e+00	4.893688e-03	4.893688e-03
-6.750000e+00	-6.700000e+00	2.048964e+00	4.906663e-03	4.906663e-03
-6.700000e+00	-6.650000e+00	2.051280e+00	4.909433e-03	4.909433e-03
-6.650000e+00	-6.600000e+00	2.072618e+00	4.934902e-03	4.934902e-03
-6.600000e+00	-6.550000e+00	2.079232e+00	4.942771e-03	4.942771e-03
-6.550000e+00	-6.500000e+00	2.098808e+00	4.965984e-03	4.965984e-03
-6.500000e+00	-6.450000e+00	2.108338e+00	4.977245e-03	4.977245e-03
-6.450000e+00	-6.400000e+00	2.103038e+00	4.970986e-03	4.970986e-03
-6.400000e+00	-6.350000e+00	2.116916e+00	4.987360e-03	4.987360e-03
-6.350000e+00	-6.300000e+00	2.116798e+00	4.987221e-03	4.987221e-03
-6.300000e+00	-6.250000e+00	2.121310e+00	4.992533e-03	4.992533e-03
-6.250000e+00	-6.200000e+00	2.130662e+00	5.003528e-03	5.003528e-03
-6.200000e+00	-6.150000e+00	2.141954e+00	5.016768e-03	5.016768e-03
-6.150000e+00	-6.100000e+00	2.152988e+00	5.029673e-03	5.029673e-03
-6.100000e+00	-6.050000e+00	2.152670e+00	5.029302e-03	5.029302e-03
-6.050000e+00	-6.000000e+00	2.160614e+00	5.038572e-03	5.038572e-03
-6.000000e+00	-5.950000e+00	2.154632e+00	5.031594e-03	5.031594e-03
-5.950000e+00	-5.900000e+00	2.167346e+00	5.046417e-03	5.046417e-03
-5.900000e+00	-5.850000e+00	2.171812e+00	5.051612e-03	5.051612e-03
-5.850000e+00	-5.800000e+00	2.166042e+00	5.044898e-03	5.044898e-03
-5.800000e+00	-5.750000e+00	2.182856e+00	5.064441e-03	5.064441e-03
-5.750000e+00	-5.700000e+00	2.176676e+00	5.057266e-03	5.057266e-03
-5.700000e+00	-5.650000e+00	2.170672e+00	5.050286e-03	5.050286e-03
-5.650000e+00	-5.600000e+00	2.183008e+00	5.064618e-03	5.064618e-03
-5.600000e+00	-5.550000e+00	2.188262e+00	5.070707e-03	5.070707e-03
-5.550000e+00	-5.500000e+00	2.186100e+00	5.068202e-03	5.068202e-03
-5.500000e+00	-5.450000e+00	2.184900e+00	5.066812e-03	5.066812e-03
-5.450000e+00	-5.400000e+00	2.192480e+00	5.075592e-03	5.075592e-03
-5.400000e+00	-5.350000e+00	2.193278e+00	5.076517e-03	5.076517e-03
-5.350000e+00	-5.300000e+00	2.196486e+00	5.080228e-03	5.080228e-03
-5.300000e+00	-5.250000e+00	2.200000e+00	5.084289e-03	5.084289e-03
-5.250000e+00	-5.200000e+00	2.204418e+00	5.089391e-03	5.089391e-03
-5.200000e+00	-5.150000e+00	2.196826e+00	5.080622e-03	5.080622e-03
-5.150000e+00	-5.100000e+00	2.203418e+00	5.088239e-03	5.088239e-03
-5.100000e+00	-5.050000e+00	2.202820e+00	5.087546e-03	5.087546e-03
-5.050000e+00	-5.000000e+00	2.207966e+00	5.093486e-03	5.093486e-03
-5.000000e+00	-4.950000e+00	2.210092e+00	5.095938e-03	5.095938e-03
-4.950000e+00	-4.900000e+00	2.216826e+00	5.103695e-03	5.103695e-03
-4.900000e+00	-4.850000e+00	2.224416e+00	5.112425e-03	5.112425e-03
-4.850000e+00	-4.800000e+00	2.219762e+00	5.107075e-03	5.107075e-03
-4.800000e+00	-4.750000e+00	2.212796e+00	5.099053e-03	5.099053e-03
-4.750000e+00	-4.700000e+00	2.224580e+00	5.112614e-03	5.112614e-03
-4.700000e+00	-4.650000e+00	2.227024e+00	5.115421e-03	5.115421e-03
-4.650000e+00	-4.600000e+00	2.230080e+00	5.118929e-03	5.118929e-03
-4.600000e+00	-4.550000e+00	2.225896e+00	5.114126e-03	5.114126e-03
-4.550000e+00	-4.500000e+00	2.227930e+00	5.116460e-03	5.116460e-03
-4.500000e+00	-4.450000e+00	2.224086e+00	5.112047e-03	5.112047e-03
-4.450000e+00	-4.400000e+00	2.230914e+00	5.119886e-03	5.119886e-03
-4.400000e+00	-4.350000e+00	2.229174e+00	5.117891e-03	5.117891e-03
-4.350000e+00	-4.300000e+00	2.234510e+00	5.124011e-03	5.124011e-03
-4.300000e+00	-4.250000e+00	2.236448e+00	5.126233e-03	5.126233e-03
-4.250000e+00	-4.200000e+00	2.239668e+00	5.129921e-03	5.129921e-03
-4.200000e+00	-4.150000e+00	2.235378e+00	5.125007e-03	5.125007e-03
-4.150000e+00	-4.100000e+00	2.242428e+00	5.133083e-03	5.133083e-03
-4.100000e+00	-4.050000e+00	2.238034e+00	5.128051e-03	5.128051e-03
-4.050000e+00	-4.000000e+00	2.249690e+00	5.141387e-03	5.141387e-03
-4.000000e+00	-3.950000e+00	2.248668e+00	5.140219e-03	5.140219e-03
-3.950000e+00	-3.900000e+00	2.245918e+00	5.137075e-03	5.137075e-03
-3.900000e+00	-3.850000e+00	2.244626e+00	5.135597e-03	5.135597e-03
-3.850000e+00	-3.800000e+00	2.250324e+00	5.142112e-03	5.142112e-03
-3.800000e+00	-3.750000e+00	2.246000e+00	5.137169e-03	5.137169e-03
-3.750000e+00	-3.700000e+00	2.256494e+00	5.149155e-03	5.149155e-03
-3.700000e+00	-3.650000e+00	2.255354e+00	5.147855e-03	5.147855e-03
-3.650000e+00	-3.600000e+00	2.263438e+00	5.157072e-03	5.157072e-03
-3.600000e+00	-3.550000e+00	2.256036e+00	5.148632e-03	5.148632e-03
-3.550000e+00	-3.500000e+00	2.261770e+00	5.155171e-03	5.155171e-03
-3.500000e+00	-3.450000e+00	2.262028e+00	5.155466e-03	5.155466e-03
-3.450000e+00	-3.400000e+00	2.268172e+00	5.162464e-03	5.162464e-03
-3.400000e+00	-3.350000e+00	2.259984e+00	5.153135e-03	5.153135e-03
-3.350000e+00	-3.300000e+00	2.265706e+00	5.159655e-03	5.159655e-03
-3.300000e+00	-3.250000e+00	2.265740e+00	5.159695e-03	5.159695e-03
-3.250000e+00	-3.200000e+00	2.267962e+00	5.162223e-03	5.162223e-03
-3.200000e+00	-3.150000e+00	2.274318e+00	5.169453e-03	5.169453e-03
-3.150000e+00	-3.100000e+00	2.276456e+00	5.171882e-03	5.171882e-03
-3.100000e+00	-3.050000e+00	2.273848e+00	5.168918e-03	5.168918e-03
-3.050000e+00	-3.000000e+00	2.285574e+00	5.182230e-03	5.182230e-03
-3.000000e+00	-2.950000e+00	2.275222e+00	5.170481e-03	5.170481e-03
-2.950000e+00	-2.900000e+00	2.277362e+00	5.172910e-03	5.172910e-03
-2.900000e+00	-2.850000e+00	2.275516e+00	5.170814e-03	5.170814e-03
-2.850000e+00	-2.800000e+00	2.279770e+00	5.175645e-03	5.175645e-03
-2.800000e+00	-2.750000e+00	2.276562e+00	5.172002e-03	5.172002e-03
-2.750000e+00	-2.700000e+00	2.277960e+00	5.173591e-03	5.173591e-03
-2.700000e+00	-2.650000e+00	2.287150e+00	5.184014e-03	5.184014e-03
-2.650000e+00	-2.600000e+00	2.281874e+00	5.178032e-03	5.178032e-03
-2.600000e+00	-2.550000e+00	2.286762e+00	5.183575e-03	5.183575e-03
-2.550000e+00	-2.500000e+00	2.285998e+00	5.182709e-03	5.182709e-03
-2.500000e+00	-2.450000e+00	2.284246e+00	5.180724e-03	5.180724e-03
-2.450000e+00	-2.400000e+00	2.279840e+00	5.175725e-03	5.175725e-03
-2.400000e+00	-2.350000e+00	2.284282e+00	5.180764e-03	5.180764e-03
-2.350000e+00	-2.300000e+00	2.282262e+00	5.178472e-03	5.178472e-03
-2.300000e+00	-2.250000e+00	2.291402e+00	5.188833e-03	5.188833e-03
-2.250000e+00	-2.200000e+00	2.285270e+00	5.181883e-03	5.181883e-03
-2.200000e+00	-2.150000e+00	2.277750e+00	5.173350e-03	5.173350e-03
-2.150000e+00	-2.100000e+00	2.277690e+00	5.173284e-03	5.173284e-03
-2.100000e+00	-2.050000e+00	2.268538e+00	5.162878e-03	5.162878e-03
-2.050000e+00	-2.000000e+00	2.279970e+00	5.175872e-03	5.175872e-03
-2.000000e+00	-1.950000e+00	2.271886e+00	5.166688e-03	5.166688e-03
-1.950000e+00	-1.900000e+00	2.271898e+00	5.166701e-03	5.166701e-03
-1.900000e+00	-1.850000e+00	2.256612e+00	5.149289e-03	5.149289e-03
-1.850000e+00	-1.800000e+00	2.262580e+00	5.156095e-03	5.156095e-03
-1.800000e+00	-1.750000e+00	2.248880e+00	5.140461e-03	5.140461e-03
-1.750000e+00	-1.700000e+00	2.248950e+00	5.140541e-03	5.140541e-03
-1.700000e+00	-1.650000e+00	2.233510e+00	5.122865e-03	5.122865e-03
-1.650000e+00	-1.600000e+00	2.227048e+00	5.115448e-03	5.115448e-03
-1.600000e+00	-1.550000e+00	2.214228e+00	5.100705e-03	5.100705e-03
-1.550000e+00	-1.500000e+00	2.197026e+00	5.080853e-03	5.080853e-03
-1.500000e+00	-1.450000e+00	2.188708e+00	5.071224e-03	5.071224e-03
-1.450000e+00	-1.400000e+00	2.170530e+00	5.050122e-03	5.050122e-03
-1.400000e+00	-1.350000e+00	2.148030e+00	5.023877e-03	5.023877e-03
-1.350000e+00	-1.300000e+00	2.140720e+00	5.015323e-03	5.015323e-03
-1.300000e+00	-1.250000e+00	2.107786e+00	4.976593e-03	4.976593e-03
-1.250000e+00	-1.200000e+00	2.087704e+00	4.952831e-03	4.952831e-03
-1.200000e+00	-1.150000e+00	2.046040e+00	4.903158e-03	4.903158e-03
-1.150000e+00	-1.100000e+00	2.014444e+00	4.865153e-03	4.865153e-03
-1.100000e+00	-1.050000e+00	1.974881e+00	4.817142e-03	4.817142e-03
-1.050000e+00	-1.000000e+00	1.917694e+00	4.746884e-03	4.746884e-03
-1.000000e+00	-9.500000e-01	1.873455e+00	4.691812e-03	4.691812e-03
-9.500000e-01	-9.000000e-01	1.820874e+00	4.625502e-03	4.625502e-03
-9.000000e-01	-8.500000e-01	1.763851e+00	4.552500e-03	4.552500e-03
-8.500000e-01	-8.000000e-01	1.694068e+00	4.461536e-03	4.461536e-03
-8.000000e-01	-7.500000e-01	1.621758e+00	4.365279e-03	4.365279e-03
-7.500000e-01	-7.000000e-01	1.536066e+00	4.248385e-03	4.248385e-03
-7.000000e-01	-6.500000e-01	1.440068e+00	4.113490e-03	4.113490e-03
-6.500000e-01	-6.000000e-01	1.342578e+00	3.971813e-03	3.971813e-03
-6.000000e-01	-5.500000e-01	1.244748e+00	3.824368e-03	3.824368e-03
-5.500000e-01	-5.000000e-01	1.118706e+00	3.625575e-03	3.625575e-03
-5.000000e-01	-4.500000e-01	9.930864e-01	3.415958e-03	3.415958e-03
-4.500000e-01	-4.000000e-01	8.714506e-01	3.199929e-03	3.199929e-03
-4.000000e-01	-3.500000e-01	7.235298e-01	2.915729e-03	2.915729e-03
-3.500000e-01	-3.000000e-01	5.866540e-01	2.625487e-03	2.625487e-03
-3.000000e-01	-2.500000e-01	4.506008e-01	2.300991e-03	2.300991e-03
-2.500000e-01	-2.000000e-01	3.155932e-01	1.925674e-03	1.925674e-03
-2.000000e-01	-1.500000e-01	1.953790e-01	1.515158e-03	1.515158e-03
-1.500000e-01	-1.000000e-01	9.532776e-02	1.058348e-03	1.058348e-03
-1.000000e-01	-5.000000e-02	2.818826e-02	5.755101e-04	5.755101e-04
-5.000000e-02	0.000000e+00	2.479250e-03	1.706786e-04	1.706786e-04
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$k_{\perp,0}=10^{-3}\gamma T$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.950000e+00	-7.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.900000e+00	-7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.850000e+00	-7.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e+00	-7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.750000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.650000e+00	-7.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.600000e+00	-7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.550000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.450000e+00	-7.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.400000e+00	-7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.350000e+00	-7.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.300000e+00	-7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.250000e+00	-7.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e+00	-7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.150000e+00	-7.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.100000e+00	-7.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.050000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.950000e+00	-6.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.900000e+00	-6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.850000e+00	-6.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.800000e+00	-6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.750000e+00	-6.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.700000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e+00	-6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.550000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.450000e+00	-6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e+00	-6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.350000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.250000e+00	-6.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.200000e+00	-6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.150000e+00	-6.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.100000e+00	-6.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.050000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.950000e+00	-5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.900000e+00	-5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.850000e+00	-5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.800000e+00	-5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.750000e+00	-5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.700000e+00	-5.650000e+00	4.825608e-01	2.381195e-03	2.381195e-03
-5.650000e+00	-5.600000e+00	8.781128e-01	3.212137e-03	3.212137e-03
-5.600000e+00	-5.550000e+00	1.103830e+00	3.601389e-03	3.601389e-03
-5.550000e+00	-5.500000e+00	1.270480e+00	3.863696e-03	3.863696e-03
-5.500000e+00	-5.450000e+00	1.404748e+00	4.062732e-03	4.062732e-03
-5.450000e+00	-5.400000e+00	1.510451e+00	4.212813e-03	4.212813e-03
-5.400000e+00	-5.350000e+00	1.592160e+00	4.325261e-03	4.325261e-03
-5.350000e+00	-5.300000e+00	1.674363e+00	4.435512e-03	4.435512e-03
-5.300000e+00	-5.250000e+00	1.727367e+00	4.505171e-03	4.505171e-03
-5.250000e+00	-5.200000e+00	1.777704e+00	4.570342e-03	4.570342e-03
-5.200000e+00	-5.150000e+00	1.826338e+00	4.632437e-03	4.632437e-03
-5.150000e+00	-5.100000e+00	1.861740e+00	4.677120e-03	4.677120e-03
-5.100000e+00	-5.050000e+00	1.894041e+00	4.717519e-03	4.717519e-03
-5.050000e+00	-5.000000e+00	1.924615e+00	4.755442e-03	4.755442e-03
-5.000000e+00	-4.950000e+00	1.955740e+00	4.793741e-03	4.793741e-03
-4.950000e+00	-4.900000e+00	1.978876e+00	4.822012e-03	4.822012e-03
-4.900000e+00	-4.850000e+00	2.001318e+00	4.849278e-03	4.849278e-03
-4.850000e+00	-4.800000e+00	2.015172e+00	4.866032e-03	4.866032e-03
-4.800000e+00	-4.750000e+00	2.035864e+00	4.890951e-03	4.890951e-03
-4.750000e+00	-4.700000e+00	2.048624e+00	4.906255e-03	4.906255e-03
-4.700000e+00	-4.650000e+00	2.061948e+00	4.922184e-03	4.922184e-03
-4.650000e+00	-4.600000e+00	2.079268e+00	4.942813e-03	4.942813e-03
-4.600000e+00	-4.550000e+00	2.081818e+00	4.945843e-03	4.945843e-03
-4.550000e+00	-4.500000e+00	2.090502e+00	4.956146e-03	4.956146e-03
-4.500000e+00	-4.450000e+00	2.102028e+00	4.969792e-03	4.969792e-03
-4.450000e+00	-4.400000e+00	2.111134e+00	4.980545e-03	4.980545e-03
-4.400000e+00	-4.350000e+00	2.124540e+00	4.996334e-03	4.996334e-03
-4.350000e+00	-4.300000e+00	2.122556e+00	4.993999e-03	4.993999e-03
-4.300000e+00	-4.250000e+00	2.138888e+00	5.013176e-03	5.013176e-03
-4.250000e+00	-4.200000e+00	2.146348e+00	5.021912e-03	5.021912e-03
-4.200000e+00	-4.150000e+00	2.150296e+00	5.026528e-03	5.026528e-03
-4.150000e+00	-4.100000e+00	2.156312e+00	5.033555e-03	5.033555e-03
-4.100000e+00	-4.050000e+00	2.158558e+00	5.036174e-03	5.036174e-03
-4.050000e+00	-4.000000e+00	2.170942e+00	5.050600e-03	5.050600e-03
-4.000000e+00	-3.950000e+00	2.179002e+00	5.059968e-03	5.059968e-03
-3.950000e+00	-3.900000e+00	2.177146e+00	5.057812e-03	5.057812e-03
-3.900000e+00	-3.850000e+00	2.173432e+00	5.053497e-03	5.053497e-03
-3.850000e+00	-3.800000e+00	2.188484e+00	5.070966e-03	5.070966e-03
-3.800000e+00	-3.750000e+00	2.191070e+00	5.073960e-03	5.073960e-03
-3.750000e+00	-3.700000e+00	2.194900e+00	5.078393e-03	5.078393e-03
-3.700000e+00	-3.650000e+00	2.205040e+00	5.090110e-03	5.090110e-03
-3.650000e+00	-3.600000e+00	2.201150e+00	5.085619e-03	5.085619e-03
-3.600000e+00	-3.550000e+00	2.215180e+00	5.101801e-03	5.101801e-03
-3.550000e+00	-3.500000e+00	2.210998e+00	5.096981e-03	5.096981e-03
-3.500000e+00	-3.450000e+00	2.209482e+00	5.095234e-03	5.095234e-03
-3.450000e+00	-3.400000e+00	2.216496e+00	5.103316e-03	5.103316e-03
-3.400000e+00	-3.350000e+00	2.216296e+00	5.103086e-03	5.103086e-03
-3.350000e+00	-3.300000e+00	2.221196e+00	5.108724e-03	5.108724e-03
-3.300000e+00	-3.250000e+00	2.231572e+00	5.120641e-03	5.120641e-03
-3.250000e+00	-3.200000e+00	2.241006e+00	5.131455e-03	5.131455e-03
-3.200000e+00	-3.150000e+00	2.245424e+00	5.136511e-03	5.136511e-03
-3.150000e+00	-3.100000e+00	2.240360e+00	5.130715e-03	5.130715e-03
-3.100000e+00	-3.050000e+00	2.252440e+00	5.144528e-03	5.144528e-03
-3.050000e+00	-3.000000e+00	2.258960e+00	5.151970e-03	5.151970e-03
-3.000000e+00	-2.950000e+00	2.255330e+00	5.147828e-03	5.147828e-03
-2.950000e+00	-2.900000e+00	2.245308e+00	5.136377e-03	5.136377e-03
-2.900000e+00	-2.850000e+00	2.263332e+00	5.156952e-03	5.156952e-03
-2.850000e+00	-2.800000e+00	2.260536e+00	5.153765e-03	5.153765e-03
-2.800000e+00	-2.750000e+00	2.267468e+00	5.161661e-03	5.161661e-03
-2.750000e+00	-2.700000e+00	2.269348e+00	5.163801e-03	5.163801e-03
-2.700000e+00	-2.650000e+00	2.262804e+00	5.156349e-03	5.156349e-03
-2.650000e+00	-2.600000e+00	2.271980e+00	5.166794e-03	5.166794e-03
-2.600000e+00	-2.550000e+00	2.272638e+00	5.167543e-03	5.167543e-03
-2.550000e+00	-2.500000e+00	2.278806e+00	5.174551e-03	5.174551e-03
-2.500000e+00	-2.450000e+00	2.276410e+00	5.171829e-03	5.171829e-03
-2.450000e+00	-2.400000e+00	2.279734e+00	5.175605e-03	5.175605e-03
-2.400000e+00	-2.350000e+00	2.274776e+00	5.169973e-03	5.169973e-03
-2.350000e+00	-2.300000e+00	2.280194e+00	5.176125e-03	5.176125e-03
-2.300000e+00	-2.250000e+00	2.275494e+00	5.170788e-03	5.170788e-03
-2.250000e+00	-2.200000e+00	2.268560e+00	5.162905e-03	5.162905e-03
-2.200000e+00	-2.150000e+00	2.285798e+00	5.182483e-03	5.182483e-03
-2.150000e+00	-2.100000e+00	2.270252e+00	5.164830e-03	5.164830e-03
-2.100000e+00	-2.050000e+00	2.270794e+00	5.165445e-03	5.165445e-03
-2.050000e+00	-2.000000e+00	2.269982e+00	5.164523e-03	5.164523e-03
-2.000000e+00	-1.950000e+00	2.266834e+00	5.160939e-03	5.160939e-03
-1.950000e+00	-1.900000e+00	2.276058e+00	5.171428e-03	5.171428e-03
-1.900000e+00	-1.850000e+00	2.266634e+00	5.160712e-03	5.160712e-03
-1.850000e+00	-1.800000e+00	2.255166e+00	5.147640e-03	5.147640e-03
-1.800000e+00	-1.750000e+00	2.257728e+00	5.150563e-03	5.150563e-03
-1.750000e+00	-1.700000e+00	2.248140e+00	5.139614e-03	5.139614e-03
-1.700000e+00	-1.650000e+00	2.230114e+00	5.118969e-03	5.118969e-03
-1.650000e+00	-1.600000e+00	2.220890e+00	5.108372e-03	5.108372e-03
-1.600000e+00	-1.550000e+00	2.218634e+00	5.105777e-03	5.105777e-03
-1.550000e+00	-1.500000e+00	2.205792e+00	5.090978e-03	5.090978e-03
-1.500000e+00	-1.450000e+00	2.178344e+00	5.059204e-03	5.059204e-03
-1.450000e+00	-1.400000e+00	2.170178e+00	5.049712e-03	5.049712e-03
-1.400000e+00	-1.350000e+00	2.142624e+00	5.017553e-03	5.017553e-03
-1.350000e+00	-1.300000e+00	2.124342e+00	4.996099e-03	4.996099e-03
-1.300000e+00	-1.250000e+00	2.102910e+00	4.970833e-03	4.970833e-03
-1.250000e+00	-1.200000e+00	2.071148e+00	4.933153e-03	4.933153e-03
-1.200000e+00	-1.150000e+00	2.041998e+00	4.898313e-03	4.898313e-03
-1.150000e+00	-1.100000e+00	2.011648e+00	4.861775e-03	4.861775e-03
-1.100000e+00	-1.050000e+00	1.968290e+00	4.809096e-03	4.809096e-03
-1.050000e+00	-1.000000e+00	1.919997e+00	4.749733e-03	4.749733e-03
-1.000000e+00	-9.500000e-01	1.873150e+00	4.691429e-03	4.691429e-03
-9.500000e-01	-9.000000e-01	1.828476e+00	4.635148e-03	4.635148e-03
-9.000000e-01	-8.500000e-01	1.757964e+00	4.544896e-03	4.544896e-03
-8.500000e-01	-8.000000e-01	1.686301e+00	4.451296e-03	4.451296e-03
-8.000000e-01	-7.500000e-01	1.613557e+00	4.354227e-03	4.354227e-03
-7.500000e-01	-7.000000e-01	1.528522e+00	4.237940e-03	4.237940e-03
-7.000000e-01	-6.500000e-01	1.443217e+00	4.117985e-03	4.117985e-03
-6.500000e-01	-6.000000e-01	1.341074e+00	3.969587e-03	3.969587e-03
-6.000000e-01	-5.500000e-01	1.230213e+00	3.801974e-03	3.801974e-03
-5.500000e-01	-5.000000e-01	1.113688e+00	3.617436e-03	3.617436e-03
-5.000000e-01	-4.500000e-01	9.904780e-01	3.411468e-03	3.411468e-03
-4.500000e-01	-4.000000e-01	8.635780e-01	3.185442e-03	3.185442e-03
-4.000000e-01	-3.500000e-01	7.289230e-01	2.926575e-03	2.926575e-03
-3.500000e-01	-3.000000e-01	5.873002e-01	2.626933e-03	2.626933e-03
-3.000000e-01	-2.500000e-01	4.478394e-01	2.293930e-03	2.293930e-03
-2.500000e-01	-2.000000e-01	3.143360e-01	1.921835e-03	1.921835e-03
-2.000000e-01	-1.500000e-01	1.929115e-01	1.505560e-03	1.505560e-03
-1.500000e-01	-1.000000e-01	9.495174e-02	1.056259e-03	1.056259e-03
-1.000000e-01	-5.000000e-02	2.925750e-02	5.863238e-04	5.863238e-04
-5.000000e-02	0.000000e+00	2.455750e-03	1.698678e-04	1.698678e-04
# END HISTO1D



==> figures/gamma_lin.dat <==
# BEGIN PLOT
LegendOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g1_c3/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g2_c3/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g4_c3/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g16_c3/run_123456.yoda/Pressure/dpz
DrawOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g1_c3/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g2_c3/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g4_c3/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g16_c3/run_123456.yoda/Pressure/dpz
RatioPlot=0
LogY=1
XMax=0.5
YMax=2e2
YMin=2e-3
LegendXPos=0.6
LegendYPos=0.9
RatioPlotYLabel=Ratio
Legend=1
XLabel=$\Delta p_z/(\gamma T)$
YLabel=$1/N\; {\rm d}N/{\rm d}(\Delta p_z/(\gamma T))$
# END PLOT

# BEGIN SPECIAL /LL_JetRates/log10_y_34
\rput[tl](0.6,0.5){$k_{\perp,0}=10^{-3}\gamma T$}
\rput[tl](0.6,0.4){$T=100$ GeV, full SM}
# END SPECIAL

# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g16_c3/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g16_c3/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{16}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.068477e+03	7.299130e-01	7.299130e-01
1.000000e-02	2.000000e-02	6.980640e+01	6.404003e-02	6.404003e-02
2.000000e-02	3.000000e-02	4.061758e+01	4.884960e-02	4.884960e-02
3.000000e-02	4.000000e-02	2.843247e+01	4.087063e-02	4.087063e-02
4.000000e-02	5.000000e-02	2.171694e+01	3.571932e-02	3.571932e-02
5.000000e-02	6.000000e-02	1.748717e+01	3.205263e-02	3.205263e-02
6.000000e-02	7.000000e-02	1.454679e+01	2.923395e-02	2.923395e-02
7.000000e-02	8.000000e-02	1.238344e+01	2.697271e-02	2.697271e-02
8.000000e-02	9.000000e-02	1.065731e+01	2.502233e-02	2.502233e-02
9.000000e-02	1.000000e-01	9.356995e+00	2.344618e-02	2.344618e-02
1.000000e-01	1.100000e-01	8.309659e+00	2.209508e-02	2.209508e-02
1.100000e-01	1.200000e-01	7.436222e+00	2.090163e-02	2.090163e-02
1.200000e-01	1.300000e-01	6.665951e+00	1.978951e-02	1.978951e-02
1.300000e-01	1.400000e-01	6.046726e+00	1.884795e-02	1.884795e-02
1.400000e-01	1.500000e-01	5.516390e+00	1.800244e-02	1.800244e-02
1.500000e-01	1.600000e-01	5.049562e+00	1.722387e-02	1.722387e-02
1.600000e-01	1.700000e-01	4.601476e+00	1.644192e-02	1.644192e-02
1.700000e-01	1.800000e-01	4.240575e+00	1.578397e-02	1.578397e-02
1.800000e-01	1.900000e-01	3.920740e+00	1.517707e-02	1.517707e-02
1.900000e-01	2.000000e-01	3.629340e+00	1.460218e-02	1.460218e-02
2.000000e-01	2.100000e-01	3.346459e+00	1.402157e-02	1.402157e-02
2.100000e-01	2.200000e-01	3.126264e+00	1.355242e-02	1.355242e-02
2.200000e-01	2.300000e-01	2.915527e+00	1.308767e-02	1.308767e-02
2.300000e-01	2.400000e-01	2.687930e+00	1.256646e-02	1.256646e-02
2.400000e-01	2.500000e-01	2.537471e+00	1.220968e-02	1.220968e-02
2.500000e-01	2.600000e-01	2.359929e+00	1.177480e-02	1.177480e-02
2.600000e-01	2.700000e-01	2.200305e+00	1.136960e-02	1.136960e-02
2.700000e-01	2.800000e-01	2.078222e+00	1.104969e-02	1.104969e-02
2.800000e-01	2.900000e-01	1.933462e+00	1.065790e-02	1.065790e-02
2.900000e-01	3.000000e-01	1.812907e+00	1.032029e-02	1.032029e-02
3.000000e-01	3.100000e-01	1.681131e+00	9.938132e-03	9.938132e-03
3.100000e-01	3.200000e-01	1.605931e+00	9.713314e-03	9.713314e-03
3.200000e-01	3.300000e-01	1.505821e+00	9.405690e-03	9.405690e-03
3.300000e-01	3.400000e-01	1.411704e+00	9.107008e-03	9.107008e-03
3.400000e-01	3.500000e-01	1.338560e+00	8.867942e-03	8.867942e-03
3.500000e-01	3.600000e-01	1.256604e+00	8.592175e-03	8.592175e-03
3.600000e-01	3.700000e-01	1.175764e+00	8.311204e-03	8.311204e-03
3.700000e-01	3.800000e-01	1.101504e+00	8.044461e-03	8.044461e-03
3.800000e-01	3.900000e-01	1.031121e+00	7.783211e-03	7.783211e-03
3.900000e-01	4.000000e-01	9.630300e-01	7.521836e-03	7.521836e-03
4.000000e-01	4.100000e-01	9.127988e-01	7.323041e-03	7.323041e-03
4.100000e-01	4.200000e-01	8.558700e-01	7.091006e-03	7.091006e-03
4.200000e-01	4.300000e-01	8.089875e-01	6.894057e-03	6.894057e-03
4.300000e-01	4.400000e-01	7.664525e-01	6.710371e-03	6.710371e-03
4.400000e-01	4.500000e-01	7.104050e-01	6.460363e-03	6.460363e-03
4.500000e-01	4.600000e-01	6.631700e-01	6.241894e-03	6.241894e-03
4.600000e-01	4.700000e-01	6.245712e-01	6.057521e-03	6.057521e-03
4.700000e-01	4.800000e-01	5.856787e-01	5.865887e-03	5.865887e-03
4.800000e-01	4.900000e-01	5.538362e-01	5.704198e-03	5.704198e-03
4.900000e-01	5.000000e-01	5.191737e-01	5.522813e-03	5.522813e-03
5.000000e-01	5.100000e-01	4.857450e-01	5.342052e-03	5.342052e-03
5.100000e-01	5.200000e-01	4.487325e-01	5.134494e-03	5.134494e-03
5.200000e-01	5.300000e-01	4.215900e-01	4.976787e-03	4.976787e-03
5.300000e-01	5.400000e-01	3.826975e-01	4.741675e-03	4.741675e-03
5.400000e-01	5.500000e-01	3.633100e-01	4.620006e-03	4.620006e-03
5.500000e-01	5.600000e-01	3.411612e-01	4.476965e-03	4.476965e-03
5.600000e-01	5.700000e-01	3.243587e-01	4.365327e-03	4.365327e-03
5.700000e-01	5.800000e-01	2.888150e-01	4.119209e-03	4.119209e-03
5.800000e-01	5.900000e-01	2.766538e-01	4.031552e-03	4.031552e-03
5.900000e-01	6.000000e-01	2.496287e-01	3.829581e-03	3.829581e-03
6.000000e-01	6.100000e-01	2.304175e-01	3.679270e-03	3.679270e-03
6.100000e-01	6.200000e-01	2.164350e-01	3.565888e-03	3.565888e-03
6.200000e-01	6.300000e-01	1.972238e-01	3.403954e-03	3.403954e-03
6.300000e-01	6.400000e-01	1.886462e-01	3.329109e-03	3.329109e-03
6.400000e-01	6.500000e-01	1.746050e-01	3.202818e-03	3.202818e-03
6.500000e-01	6.600000e-01	1.560400e-01	3.027763e-03	3.027763e-03
6.600000e-01	6.700000e-01	1.402362e-01	2.870345e-03	2.870345e-03
6.700000e-01	6.800000e-01	1.299550e-01	2.763124e-03	2.763124e-03
6.800000e-01	6.900000e-01	1.230225e-01	2.688414e-03	2.688414e-03
6.900000e-01	7.000000e-01	1.085700e-01	2.525567e-03	2.525567e-03
7.000000e-01	7.100000e-01	9.699625e-02	2.387159e-03	2.387159e-03
7.100000e-01	7.200000e-01	8.636250e-02	2.252509e-03	2.252509e-03
7.200000e-01	7.300000e-01	7.890125e-02	2.153009e-03	2.153009e-03
7.300000e-01	7.400000e-01	7.408375e-02	2.086245e-03	2.086245e-03
7.400000e-01	7.500000e-01	6.321500e-02	1.927143e-03	1.927143e-03
7.500000e-01	7.600000e-01	5.622375e-02	1.817456e-03	1.817456e-03
7.600000e-01	7.700000e-01	5.152375e-02	1.739833e-03	1.739833e-03
7.700000e-01	7.800000e-01	4.717625e-02	1.664814e-03	1.664814e-03
7.800000e-01	7.900000e-01	3.771750e-02	1.488591e-03	1.488591e-03
7.900000e-01	8.000000e-01	3.248875e-02	1.381562e-03	1.381562e-03
8.000000e-01	8.100000e-01	2.890500e-02	1.303138e-03	1.303138e-03
8.100000e-01	8.200000e-01	2.579125e-02	1.230949e-03	1.230949e-03
8.200000e-01	8.300000e-01	2.068000e-02	1.102248e-03	1.102248e-03
8.300000e-01	8.400000e-01	1.762500e-02	1.017580e-03	1.017580e-03
8.400000e-01	8.500000e-01	1.380625e-02	9.006205e-04	9.006205e-04
8.500000e-01	8.600000e-01	1.098625e-02	8.033942e-04	8.033942e-04
8.600000e-01	8.700000e-01	9.282500e-03	7.384761e-04	7.384761e-04
8.700000e-01	8.800000e-01	8.342500e-03	7.000871e-04	7.000871e-04
8.800000e-01	8.900000e-01	7.285000e-03	6.542123e-04	6.542123e-04
8.900000e-01	9.000000e-01	5.170000e-03	5.511239e-04	5.511239e-04
9.000000e-01	9.100000e-01	2.996250e-03	4.195589e-04	4.195589e-04
9.100000e-01	9.200000e-01	2.702500e-03	3.984619e-04	3.984619e-04
9.200000e-01	9.300000e-01	1.645000e-03	3.108758e-04	3.108758e-04
9.300000e-01	9.400000e-01	1.292500e-03	2.755619e-04	2.755619e-04
9.400000e-01	9.500000e-01	8.812500e-04	2.275378e-04	2.275378e-04
9.500000e-01	9.600000e-01	4.112500e-04	1.554379e-04	1.554379e-04
9.600000e-01	9.700000e-01	1.762500e-04	1.017580e-04	1.017580e-04
9.700000e-01	9.800000e-01	5.875000e-05	5.875000e-05	5.875000e-05
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{8}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.085772e+03	7.306087e-01	7.306087e-01
1.000000e-02	2.000000e-02	6.808220e+01	6.324420e-02	6.324420e-02
2.000000e-02	3.000000e-02	3.910729e+01	4.793280e-02	4.793280e-02
3.000000e-02	4.000000e-02	2.721758e+01	3.998791e-02	3.998791e-02
4.000000e-02	5.000000e-02	2.068047e+01	3.485653e-02	3.485653e-02
5.000000e-02	6.000000e-02	1.658360e+01	3.121356e-02	3.121356e-02
6.000000e-02	7.000000e-02	1.371877e+01	2.838975e-02	2.838975e-02
7.000000e-02	8.000000e-02	1.166657e+01	2.618036e-02	2.618036e-02
8.000000e-02	9.000000e-02	1.006417e+01	2.431604e-02	2.431604e-02
9.000000e-02	1.000000e-01	8.766675e+00	2.269454e-02	2.269454e-02
1.000000e-01	1.100000e-01	7.773624e+00	2.137055e-02	2.137055e-02
1.100000e-01	1.200000e-01	6.949831e+00	2.020650e-02	2.020650e-02
1.200000e-01	1.300000e-01	6.261105e+00	1.917915e-02	1.917915e-02
1.300000e-01	1.400000e-01	5.639354e+00	1.820198e-02	1.820198e-02
1.400000e-01	1.500000e-01	5.125937e+00	1.735364e-02	1.735364e-02
1.500000e-01	1.600000e-01	4.651766e+00	1.653152e-02	1.653152e-02
1.600000e-01	1.700000e-01	4.275237e+00	1.584835e-02	1.584835e-02
1.700000e-01	1.800000e-01	3.939011e+00	1.521239e-02	1.521239e-02
1.800000e-01	1.900000e-01	3.648727e+00	1.464113e-02	1.464113e-02
1.900000e-01	2.000000e-01	3.323076e+00	1.397250e-02	1.397250e-02
2.000000e-01	2.100000e-01	3.098005e+00	1.349103e-02	1.349103e-02
2.100000e-01	2.200000e-01	2.893672e+00	1.303853e-02	1.303853e-02
2.200000e-01	2.300000e-01	2.715954e+00	1.263180e-02	1.263180e-02
2.300000e-01	2.400000e-01	2.483715e+00	1.207966e-02	1.207966e-02
2.400000e-01	2.500000e-01	2.320977e+00	1.167722e-02	1.167722e-02
2.500000e-01	2.600000e-01	2.160355e+00	1.126592e-02	1.126592e-02
2.600000e-01	2.700000e-01	2.023820e+00	1.090410e-02	1.090410e-02
2.700000e-01	2.800000e-01	1.896861e+00	1.055654e-02	1.055654e-02
2.800000e-01	2.900000e-01	1.762852e+00	1.017682e-02	1.017682e-02
2.900000e-01	3.000000e-01	1.659688e+00	9.874545e-03	9.874545e-03
3.000000e-01	3.100000e-01	1.565335e+00	9.589757e-03	9.589757e-03
3.100000e-01	3.200000e-01	1.456882e+00	9.251586e-03	9.251586e-03
3.200000e-01	3.300000e-01	1.359945e+00	8.938499e-03	8.938499e-03
3.300000e-01	3.400000e-01	1.290150e+00	8.706108e-03	8.706108e-03
3.400000e-01	3.500000e-01	1.199264e+00	8.393852e-03	8.393852e-03
3.500000e-01	3.600000e-01	1.142217e+00	8.191781e-03	8.191781e-03
3.600000e-01	3.700000e-01	1.057970e+00	7.883891e-03	7.883891e-03
3.700000e-01	3.800000e-01	1.009031e+00	7.699389e-03	7.699389e-03
3.800000e-01	3.900000e-01	9.493412e-01	7.468186e-03	7.468186e-03
3.900000e-01	4.000000e-01	8.786650e-01	7.184815e-03	7.184815e-03
4.000000e-01	4.100000e-01	8.525800e-01	7.077363e-03	7.077363e-03
4.100000e-01	4.200000e-01	7.876612e-01	6.802580e-03	6.802580e-03
4.200000e-01	4.300000e-01	7.304387e-01	6.550823e-03	6.550823e-03
4.300000e-01	4.400000e-01	6.855537e-01	6.346360e-03	6.346360e-03
4.400000e-01	4.500000e-01	6.382013e-01	6.123261e-03	6.123261e-03
4.500000e-01	4.600000e-01	5.995437e-01	5.934914e-03	5.934914e-03
4.600000e-01	4.700000e-01	5.663500e-01	5.768281e-03	5.768281e-03
4.700000e-01	4.800000e-01	5.335087e-01	5.598539e-03	5.598539e-03
4.800000e-01	4.900000e-01	5.078350e-01	5.462171e-03	5.462171e-03
4.900000e-01	5.000000e-01	4.668862e-01	5.237325e-03	5.237325e-03
5.000000e-01	5.100000e-01	4.407425e-01	5.088577e-03	5.088577e-03
5.100000e-01	5.200000e-01	4.124250e-01	4.922395e-03	4.922395e-03
5.200000e-01	5.300000e-01	3.806412e-01	4.728918e-03	4.728918e-03
5.300000e-01	5.400000e-01	3.511487e-01	4.542025e-03	4.542025e-03
5.400000e-01	5.500000e-01	3.264737e-01	4.379535e-03	4.379535e-03
5.500000e-01	5.600000e-01	3.081437e-01	4.254815e-03	4.254815e-03
5.600000e-01	5.700000e-01	2.932800e-01	4.150928e-03	4.150928e-03
5.700000e-01	5.800000e-01	2.653150e-01	3.948070e-03	3.948070e-03
5.800000e-01	5.900000e-01	2.479250e-01	3.816489e-03	3.816489e-03
5.900000e-01	6.000000e-01	2.285963e-01	3.664701e-03	3.664701e-03
6.000000e-01	6.100000e-01	2.127337e-01	3.535267e-03	3.535267e-03
6.100000e-01	6.200000e-01	1.959313e-01	3.392781e-03	3.392781e-03
6.200000e-01	6.300000e-01	1.824775e-01	3.274225e-03	3.274225e-03
6.300000e-01	6.400000e-01	1.656162e-01	3.119288e-03	3.119288e-03
6.400000e-01	6.500000e-01	1.539250e-01	3.007174e-03	3.007174e-03
6.500000e-01	6.600000e-01	1.364175e-01	2.830994e-03	2.830994e-03
6.600000e-01	6.700000e-01	1.300725e-01	2.764373e-03	2.764373e-03
6.700000e-01	6.800000e-01	1.187925e-01	2.641791e-03	2.641791e-03
6.800000e-01	6.900000e-01	1.103913e-01	2.546662e-03	2.546662e-03
6.900000e-01	7.000000e-01	9.928750e-02	2.415190e-03	2.415190e-03
7.000000e-01	7.100000e-01	8.201500e-02	2.195081e-03	2.195081e-03
7.100000e-01	7.200000e-01	8.019375e-02	2.170572e-03	2.170572e-03
7.200000e-01	7.300000e-01	7.202750e-02	2.057089e-03	2.057089e-03
7.300000e-01	7.400000e-01	6.356750e-02	1.932509e-03	1.932509e-03
7.400000e-01	7.500000e-01	5.945500e-02	1.868952e-03	1.868952e-03
7.500000e-01	7.600000e-01	5.240500e-02	1.754649e-03	1.754649e-03
7.600000e-01	7.700000e-01	4.500250e-02	1.626006e-03	1.626006e-03
7.700000e-01	7.800000e-01	3.724750e-02	1.479287e-03	1.479287e-03
7.800000e-01	7.900000e-01	3.566125e-02	1.447445e-03	1.447445e-03
7.900000e-01	8.000000e-01	3.078500e-02	1.344849e-03	1.344849e-03
8.000000e-01	8.100000e-01	2.679000e-02	1.254556e-03	1.254556e-03
8.100000e-01	8.200000e-01	2.079750e-02	1.105375e-03	1.105375e-03
8.200000e-01	8.300000e-01	1.856500e-02	1.044363e-03	1.044363e-03
8.300000e-01	8.400000e-01	1.768375e-02	1.019274e-03	1.019274e-03
8.400000e-01	8.500000e-01	1.280750e-02	8.674333e-04	8.674333e-04
8.500000e-01	8.600000e-01	1.133875e-02	8.161811e-04	8.161811e-04
8.600000e-01	8.700000e-01	8.518750e-03	7.074437e-04	7.074437e-04
8.700000e-01	8.800000e-01	6.815000e-03	6.327568e-04	6.327568e-04
8.800000e-01	8.900000e-01	5.228750e-03	5.542464e-04	5.542464e-04
8.900000e-01	9.000000e-01	3.760000e-03	4.700000e-04	4.700000e-04
9.000000e-01	9.100000e-01	2.996250e-03	4.195589e-04	4.195589e-04
9.100000e-01	9.200000e-01	1.821250e-03	3.271061e-04	3.271061e-04
9.200000e-01	9.300000e-01	2.056250e-03	3.475697e-04	3.475697e-04
9.300000e-01	9.400000e-01	7.637500e-04	2.118261e-04	2.118261e-04
9.400000e-01	9.500000e-01	5.875000e-04	1.857838e-04	1.857838e-04
9.500000e-01	9.600000e-01	5.287500e-04	1.762500e-04	1.762500e-04
9.600000e-01	9.700000e-01	2.937500e-04	1.313690e-04	1.313690e-04
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g4_c3/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g4_c3/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{4}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	8.997478e+03	7.270501e-01	7.270501e-01
1.000000e-02	2.000000e-02	8.840594e+01	7.206836e-02	7.206836e-02
2.000000e-02	3.000000e-02	5.061659e+01	5.453187e-02	5.453187e-02
3.000000e-02	4.000000e-02	3.520065e+01	4.547569e-02	4.547569e-02
4.000000e-02	5.000000e-02	2.662086e+01	3.954712e-02	3.954712e-02
5.000000e-02	6.000000e-02	2.134123e+01	3.540900e-02	3.540900e-02
6.000000e-02	7.000000e-02	1.758194e+01	3.213937e-02	3.213937e-02
7.000000e-02	8.000000e-02	1.483285e+01	2.951999e-02	2.951999e-02
8.000000e-02	9.000000e-02	1.283029e+01	2.745505e-02	2.745505e-02
9.000000e-02	1.000000e-01	1.117302e+01	2.562059e-02	2.562059e-02
1.000000e-01	1.100000e-01	9.858426e+00	2.406621e-02	2.406621e-02
1.100000e-01	1.200000e-01	8.827364e+00	2.277296e-02	2.277296e-02
1.200000e-01	1.300000e-01	7.895295e+00	2.153714e-02	2.153714e-02
1.300000e-01	1.400000e-01	7.137949e+00	2.047815e-02	2.047815e-02
1.400000e-01	1.500000e-01	6.499630e+00	1.954107e-02	1.954107e-02
1.500000e-01	1.600000e-01	5.875294e+00	1.857885e-02	1.857885e-02
1.600000e-01	1.700000e-01	5.390430e+00	1.779572e-02	1.779572e-02
1.700000e-01	1.800000e-01	4.965609e+00	1.708009e-02	1.708009e-02
1.800000e-01	1.900000e-01	4.555064e+00	1.635879e-02	1.635879e-02
1.900000e-01	2.000000e-01	4.211141e+00	1.572910e-02	1.572910e-02
2.000000e-01	2.100000e-01	3.899002e+00	1.513494e-02	1.513494e-02
2.100000e-01	2.200000e-01	3.637624e+00	1.461884e-02	1.461884e-02
2.200000e-01	2.300000e-01	3.381885e+00	1.409559e-02	1.409559e-02
2.300000e-01	2.400000e-01	3.134959e+00	1.357125e-02	1.357125e-02
2.400000e-01	2.500000e-01	2.935385e+00	1.313217e-02	1.313217e-02
2.500000e-01	2.600000e-01	2.720125e+00	1.264149e-02	1.264149e-02
2.600000e-01	2.700000e-01	2.530069e+00	1.219186e-02	1.219186e-02
2.700000e-01	2.800000e-01	2.390361e+00	1.185047e-02	1.185047e-02
2.800000e-01	2.900000e-01	2.229621e+00	1.144510e-02	1.144510e-02
2.900000e-01	3.000000e-01	2.093909e+00	1.109131e-02	1.109131e-02
3.000000e-01	3.100000e-01	1.971768e+00	1.076296e-02	1.076296e-02
3.100000e-01	3.200000e-01	1.849744e+00	1.042461e-02	1.042461e-02
3.200000e-01	3.300000e-01	1.717556e+00	1.004522e-02	1.004522e-02
3.300000e-01	3.400000e-01	1.624320e+00	9.768767e-03	9.768767e-03
3.400000e-01	3.500000e-01	1.510051e+00	9.418891e-03	9.418891e-03
3.500000e-01	3.600000e-01	1.432031e+00	9.172341e-03	9.172341e-03
3.600000e-01	3.700000e-01	1.340969e+00	8.875917e-03	8.875917e-03
3.700000e-01	3.800000e-01	1.257779e+00	8.596191e-03	8.596191e-03
3.800000e-01	3.900000e-01	1.171945e+00	8.297697e-03	8.297697e-03
3.900000e-01	4.000000e-01	1.111667e+00	8.081489e-03	8.081489e-03
4.000000e-01	4.100000e-01	1.033882e+00	7.793626e-03	7.793626e-03
4.100000e-01	4.200000e-01	9.739575e-01	7.564390e-03	7.564390e-03
4.200000e-01	4.300000e-01	9.273687e-01	7.381254e-03	7.381254e-03
4.300000e-01	4.400000e-01	8.667388e-01	7.135888e-03	7.135888e-03
4.400000e-01	4.500000e-01	8.057563e-01	6.880275e-03	6.880275e-03
4.500000e-01	4.600000e-01	7.683325e-01	6.718596e-03	6.718596e-03
4.600000e-01	4.700000e-01	7.097000e-01	6.457156e-03	6.457156e-03
4.700000e-01	4.800000e-01	6.574712e-01	6.215017e-03	6.215017e-03
4.800000e-01	4.900000e-01	6.287425e-01	6.077715e-03	6.077715e-03
4.900000e-01	5.000000e-01	5.782175e-01	5.828403e-03	5.828403e-03
5.000000e-01	5.100000e-01	5.437312e-01	5.651921e-03	5.651921e-03
5.100000e-01	5.200000e-01	5.121237e-01	5.485186e-03	5.485186e-03
5.200000e-01	5.300000e-01	4.714688e-01	5.262964e-03	5.262964e-03
5.300000e-01	5.400000e-01	4.398025e-01	5.083149e-03	5.083149e-03
5.400000e-01	5.500000e-01	4.200625e-01	4.967763e-03	4.967763e-03
5.500000e-01	5.600000e-01	3.898062e-01	4.785511e-03	4.785511e-03
5.600000e-01	5.700000e-01	3.560838e-01	4.573830e-03	4.573830e-03
5.700000e-01	5.800000e-01	3.294700e-01	4.399586e-03	4.399586e-03
5.800000e-01	5.900000e-01	3.081437e-01	4.254815e-03	4.254815e-03
5.900000e-01	6.000000e-01	2.880512e-01	4.113759e-03	4.113759e-03
6.000000e-01	6.100000e-01	2.585588e-01	3.897477e-03	3.897477e-03
6.100000e-01	6.200000e-01	2.479250e-01	3.816489e-03	3.816489e-03
6.200000e-01	6.300000e-01	2.258938e-01	3.642974e-03	3.642974e-03
6.300000e-01	6.400000e-01	2.106187e-01	3.517648e-03	3.517648e-03
6.400000e-01	6.500000e-01	1.888812e-01	3.331181e-03	3.331181e-03
6.500000e-01	6.600000e-01	1.748400e-01	3.204973e-03	3.204973e-03
6.600000e-01	6.700000e-01	1.705512e-01	3.165421e-03	3.165421e-03
6.700000e-01	6.800000e-01	1.479325e-01	2.948056e-03	2.948056e-03
6.800000e-01	6.900000e-01	1.272525e-01	2.734243e-03	2.734243e-03
6.900000e-01	7.000000e-01	1.199087e-01	2.654174e-03	2.654174e-03
7.000000e-01	7.100000e-01	1.073950e-01	2.511863e-03	2.511863e-03
7.100000e-01	7.200000e-01	9.705500e-02	2.387882e-03	2.387882e-03
7.200000e-01	7.300000e-01	9.100375e-02	2.312243e-03	2.312243e-03
7.300000e-01	7.400000e-01	8.160375e-02	2.189571e-03	2.189571e-03
7.400000e-01	7.500000e-01	7.108750e-02	2.043622e-03	2.043622e-03
7.500000e-01	7.600000e-01	6.256875e-02	1.917267e-03	1.917267e-03
7.600000e-01	7.700000e-01	5.739875e-02	1.836349e-03	1.836349e-03
7.700000e-01	7.800000e-01	5.269875e-02	1.759560e-03	1.759560e-03
7.800000e-01	7.900000e-01	4.282875e-02	1.586250e-03	1.586250e-03
7.900000e-01	8.000000e-01	3.801125e-02	1.494376e-03	1.494376e-03
8.000000e-01	8.100000e-01	3.319375e-02	1.396472e-03	1.396472e-03
8.100000e-01	8.200000e-01	2.761250e-02	1.273670e-03	1.273670e-03
8.200000e-01	8.300000e-01	2.173750e-02	1.130079e-03	1.130079e-03
8.300000e-01	8.400000e-01	2.073875e-02	1.103812e-03	1.103812e-03
8.400000e-01	8.500000e-01	1.721375e-02	1.005638e-03	1.005638e-03
8.500000e-01	8.600000e-01	1.439375e-02	9.195829e-04	9.195829e-04
8.600000e-01	8.700000e-01	1.051625e-02	7.860214e-04	7.860214e-04
8.700000e-01	8.800000e-01	9.400000e-03	7.431353e-04	7.431353e-04
8.800000e-01	8.900000e-01	6.697500e-03	6.272783e-04	6.272783e-04
8.900000e-01	9.000000e-01	4.817500e-03	5.320039e-04	5.320039e-04
9.000000e-01	9.100000e-01	3.701250e-03	4.663136e-04	4.663136e-04
9.100000e-01	9.200000e-01	3.231250e-03	4.357016e-04	4.357016e-04
9.200000e-01	9.300000e-01	2.173750e-03	3.573623e-04	3.573623e-04
9.300000e-01	9.400000e-01	1.586250e-03	3.052740e-04	3.052740e-04
9.400000e-01	9.500000e-01	7.050000e-04	2.035160e-04	2.035160e-04
9.500000e-01	9.600000e-01	4.112500e-04	1.554379e-04	1.554379e-04
9.600000e-01	9.700000e-01	4.112500e-04	1.554379e-04	1.554379e-04
9.700000e-01	9.800000e-01	1.175000e-04	8.308505e-05	8.308505e-05
9.800000e-01	9.900000e-01	5.875000e-05	5.875000e-05	5.875000e-05
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g2_c3/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g2_c3/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{2}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	8.867546e+03	7.217813e-01	7.217813e-01
1.000000e-02	2.000000e-02	1.189080e+02	8.358137e-02	8.358137e-02
2.000000e-02	3.000000e-02	6.786706e+01	6.314420e-02	6.314420e-02
3.000000e-02	4.000000e-02	4.693103e+01	5.250903e-02	5.250903e-02
4.000000e-02	5.000000e-02	3.546878e+01	4.564856e-02	4.564856e-02
5.000000e-02	6.000000e-02	2.817233e+01	4.068322e-02	4.068322e-02
6.000000e-02	7.000000e-02	2.334696e+01	3.703558e-02	3.703558e-02
7.000000e-02	8.000000e-02	1.965969e+01	3.398539e-02	3.398539e-02
8.000000e-02	9.000000e-02	1.687658e+01	3.148808e-02	3.148808e-02
9.000000e-02	1.000000e-01	1.474848e+01	2.943592e-02	2.943592e-02
1.000000e-01	1.100000e-01	1.295514e+01	2.758830e-02	2.758830e-02
1.100000e-01	1.200000e-01	1.153615e+01	2.603361e-02	2.603361e-02
1.200000e-01	1.300000e-01	1.033271e+01	2.463832e-02	2.463832e-02
1.300000e-01	1.400000e-01	9.302181e+00	2.337741e-02	2.337741e-02
1.400000e-01	1.500000e-01	8.436441e+00	2.226299e-02	2.226299e-02
1.500000e-01	1.600000e-01	7.654479e+00	2.120615e-02	2.120615e-02
1.600000e-01	1.700000e-01	7.007935e+00	2.029079e-02	2.029079e-02
1.700000e-01	1.800000e-01	6.443406e+00	1.945636e-02	1.945636e-02
1.800000e-01	1.900000e-01	5.959130e+00	1.871093e-02	1.871093e-02
1.900000e-01	2.000000e-01	5.484665e+00	1.795060e-02	1.795060e-02
2.000000e-01	2.100000e-01	5.041749e+00	1.721054e-02	1.721054e-02
2.100000e-01	2.200000e-01	4.690482e+00	1.660017e-02	1.660017e-02
2.200000e-01	2.300000e-01	4.345444e+00	1.597795e-02	1.597795e-02
2.300000e-01	2.400000e-01	4.044937e+00	1.541558e-02	1.541558e-02
2.400000e-01	2.500000e-01	3.753714e+00	1.485028e-02	1.485028e-02
2.500000e-01	2.600000e-01	3.508550e+00	1.435713e-02	1.435713e-02
2.600000e-01	2.700000e-01	3.260742e+00	1.384083e-02	1.384083e-02
2.700000e-01	2.800000e-01	3.051534e+00	1.338946e-02	1.338946e-02
2.800000e-01	2.900000e-01	2.861066e+00	1.296486e-02	1.296486e-02
2.900000e-01	3.000000e-01	2.659965e+00	1.250092e-02	1.250092e-02
3.000000e-01	3.100000e-01	2.524722e+00	1.217897e-02	1.217897e-02
3.100000e-01	3.200000e-01	2.354759e+00	1.176189e-02	1.176189e-02
3.200000e-01	3.300000e-01	2.224451e+00	1.143182e-02	1.143182e-02
3.300000e-01	3.400000e-01	2.082864e+00	1.106202e-02	1.106202e-02
3.400000e-01	3.500000e-01	1.929702e+00	1.064753e-02	1.064753e-02
3.500000e-01	3.600000e-01	1.818430e+00	1.033600e-02	1.033600e-02
3.600000e-01	3.700000e-01	1.695525e+00	9.980586e-03	9.980586e-03
3.700000e-01	3.800000e-01	1.609691e+00	9.724678e-03	9.724678e-03
3.800000e-01	3.900000e-01	1.518746e+00	9.445970e-03	9.445970e-03
3.900000e-01	4.000000e-01	1.416874e+00	9.123669e-03	9.123669e-03
4.000000e-01	4.100000e-01	1.333742e+00	8.851970e-03	8.851970e-03
4.100000e-01	4.200000e-01	1.248144e+00	8.563203e-03	8.563203e-03
4.200000e-01	4.300000e-01	1.186045e+00	8.347463e-03	8.347463e-03
4.300000e-01	4.400000e-01	1.098860e+00	8.034801e-03	8.034801e-03
4.400000e-01	4.500000e-01	1.033001e+00	7.790303e-03	7.790303e-03
4.500000e-01	4.600000e-01	9.726650e-01	7.559370e-03	7.559370e-03
4.600000e-01	4.700000e-01	8.966425e-01	7.257944e-03	7.257944e-03
4.700000e-01	4.800000e-01	8.395962e-01	7.023267e-03	7.023267e-03
4.800000e-01	4.900000e-01	8.089288e-01	6.893806e-03	6.893806e-03
4.900000e-01	5.000000e-01	7.386637e-01	6.587602e-03	6.587602e-03
5.000000e-01	5.100000e-01	7.105225e-01	6.460898e-03	6.460898e-03
5.100000e-01	5.200000e-01	6.689862e-01	6.269206e-03	6.269206e-03
5.200000e-01	5.300000e-01	6.240425e-01	6.054957e-03	6.054957e-03
5.300000e-01	5.400000e-01	5.755738e-01	5.815063e-03	5.815063e-03
5.400000e-01	5.500000e-01	5.426150e-01	5.646116e-03	5.646116e-03
5.500000e-01	5.600000e-01	4.991400e-01	5.415207e-03	5.415207e-03
5.600000e-01	5.700000e-01	4.584263e-01	5.189657e-03	5.189657e-03
5.700000e-01	5.800000e-01	4.262900e-01	5.004452e-03	5.004452e-03
5.800000e-01	5.900000e-01	3.905700e-01	4.790197e-03	4.790197e-03
5.900000e-01	6.000000e-01	3.645437e-01	4.627845e-03	4.627845e-03
6.000000e-01	6.100000e-01	3.476825e-01	4.519552e-03	4.519552e-03
6.100000e-01	6.200000e-01	3.139600e-01	4.294782e-03	4.294782e-03
6.200000e-01	6.300000e-01	2.881687e-01	4.114597e-03	4.114597e-03
6.300000e-01	6.400000e-01	2.760662e-01	4.027268e-03	4.027268e-03
6.400000e-01	6.500000e-01	2.429313e-01	3.777858e-03	3.777858e-03
6.500000e-01	6.600000e-01	2.263637e-01	3.646762e-03	3.646762e-03
6.600000e-01	6.700000e-01	2.058600e-01	3.477682e-03	3.477682e-03
6.700000e-01	6.800000e-01	1.877650e-01	3.321324e-03	3.321324e-03
6.800000e-01	6.900000e-01	1.704337e-01	3.164329e-03	3.164329e-03
6.900000e-01	7.000000e-01	1.562162e-01	3.029473e-03	3.029473e-03
7.000000e-01	7.100000e-01	1.428800e-01	2.897275e-03	2.897275e-03
7.100000e-01	7.200000e-01	1.228462e-01	2.686488e-03	2.686488e-03
7.200000e-01	7.300000e-01	1.153262e-01	2.602963e-03	2.602963e-03
7.300000e-01	7.400000e-01	1.047512e-01	2.480753e-03	2.480753e-03
7.400000e-01	7.500000e-01	9.746625e-02	2.392936e-03	2.392936e-03
7.500000e-01	7.600000e-01	8.301375e-02	2.208406e-03	2.208406e-03
7.600000e-01	7.700000e-01	6.997125e-02	2.027514e-03	2.027514e-03
7.700000e-01	7.800000e-01	6.491875e-02	1.952941e-03	1.952941e-03
7.800000e-01	7.900000e-01	5.634125e-02	1.819354e-03	1.819354e-03
7.900000e-01	8.000000e-01	4.823375e-02	1.683370e-03	1.683370e-03
8.000000e-01	8.100000e-01	4.265250e-02	1.582983e-03	1.582983e-03
8.100000e-01	8.200000e-01	3.695375e-02	1.473443e-03	1.473443e-03
8.200000e-01	8.300000e-01	3.219500e-02	1.375302e-03	1.375302e-03
8.300000e-01	8.400000e-01	2.526250e-02	1.218266e-03	1.218266e-03
8.400000e-01	8.500000e-01	2.026875e-02	1.091233e-03	1.091233e-03
8.500000e-01	8.600000e-01	1.791875e-02	1.026025e-03	1.026025e-03
8.600000e-01	8.700000e-01	1.292500e-02	8.714033e-04	8.714033e-04
8.700000e-01	8.800000e-01	1.198500e-02	8.391178e-04	8.391178e-04
8.800000e-01	8.900000e-01	8.636250e-03	7.123059e-04	7.123059e-04
8.900000e-01	9.000000e-01	7.285000e-03	6.542123e-04	6.542123e-04
9.000000e-01	9.100000e-01	5.052500e-03	5.448251e-04	5.448251e-04
9.100000e-01	9.200000e-01	4.053750e-03	4.880141e-04	4.880141e-04
9.200000e-01	9.300000e-01	2.350000e-03	3.715676e-04	3.715676e-04
9.300000e-01	9.400000e-01	2.056250e-03	3.475697e-04	3.475697e-04
9.400000e-01	9.500000e-01	8.225000e-04	2.198224e-04	2.198224e-04
9.500000e-01	9.600000e-01	3.525000e-04	1.439075e-04	1.439075e-04
9.600000e-01	9.700000e-01	1.762500e-04	1.017580e-04	1.017580e-04
9.700000e-01	9.800000e-01	5.875000e-05	5.875000e-05	5.875000e-05
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g1_c3/run_123456.yoda/Pressure/dpz
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g1_c3/run_123456.yoda/Pressure/dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{1}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	7.627839e+03	6.694292e-01	6.694292e-01
1.000000e-02	2.000000e-02	1.240316e+03	2.699418e-01	2.699418e-01
2.000000e-02	3.000000e-02	8.937097e+01	7.246064e-02	7.246064e-02
3.000000e-02	4.000000e-02	6.101781e+01	5.987317e-02	5.987317e-02
4.000000e-02	5.000000e-02	4.609372e+01	5.203850e-02	5.203850e-02
5.000000e-02	6.000000e-02	3.652241e+01	4.632160e-02	4.632160e-02
6.000000e-02	7.000000e-02	2.990187e+01	4.191342e-02	4.191342e-02
7.000000e-02	8.000000e-02	2.516962e+01	3.845406e-02	3.845406e-02
8.000000e-02	9.000000e-02	2.166894e+01	3.567983e-02	3.567983e-02
9.000000e-02	1.000000e-01	1.880617e+01	3.323946e-02	3.323946e-02
1.000000e-01	1.100000e-01	1.659975e+01	3.122876e-02	3.122876e-02
1.100000e-01	1.200000e-01	1.474930e+01	2.943674e-02	2.943674e-02
1.200000e-01	1.300000e-01	1.321323e+01	2.786175e-02	2.786175e-02
1.300000e-01	1.400000e-01	1.195327e+01	2.650009e-02	2.650009e-02
1.400000e-01	1.500000e-01	1.082181e+01	2.521470e-02	2.521470e-02
1.500000e-01	1.600000e-01	9.868942e+00	2.407904e-02	2.407904e-02
1.600000e-01	1.700000e-01	9.022120e+00	2.302280e-02	2.302280e-02
1.700000e-01	1.800000e-01	8.257371e+00	2.202545e-02	2.202545e-02
1.800000e-01	1.900000e-01	7.607244e+00	2.114061e-02	2.114061e-02
1.900000e-01	2.000000e-01	6.964225e+00	2.022741e-02	2.022741e-02
2.000000e-01	2.100000e-01	6.414678e+00	1.941294e-02	1.941294e-02
2.100000e-01	2.200000e-01	5.950259e+00	1.869700e-02	1.869700e-02
2.200000e-01	2.300000e-01	5.532899e+00	1.802936e-02	1.802936e-02
2.300000e-01	2.400000e-01	5.126877e+00	1.735523e-02	1.735523e-02
2.400000e-01	2.500000e-01	4.759396e+00	1.672168e-02	1.672168e-02
2.500000e-01	2.600000e-01	4.427576e+00	1.612824e-02	1.612824e-02
2.600000e-01	2.700000e-01	4.104157e+00	1.552802e-02	1.552802e-02
2.700000e-01	2.800000e-01	3.834260e+00	1.500876e-02	1.500876e-02
2.800000e-01	2.900000e-01	3.585630e+00	1.451399e-02	1.451399e-02
2.900000e-01	3.000000e-01	3.354096e+00	1.403756e-02	1.403756e-02
3.000000e-01	3.100000e-01	3.136427e+00	1.357443e-02	1.357443e-02
3.100000e-01	3.200000e-01	2.944903e+00	1.315344e-02	1.315344e-02
3.200000e-01	3.300000e-01	2.732169e+00	1.266945e-02	1.266945e-02
3.300000e-01	3.400000e-01	2.582650e+00	1.231790e-02	1.231790e-02
3.400000e-01	3.500000e-01	2.414743e+00	1.191076e-02	1.191076e-02
3.500000e-01	3.600000e-01	2.295245e+00	1.161230e-02	1.161230e-02
3.600000e-01	3.700000e-01	2.109947e+00	1.113371e-02	1.113371e-02
3.700000e-01	3.800000e-01	1.983635e+00	1.079530e-02	1.079530e-02
3.800000e-01	3.900000e-01	1.863374e+00	1.046294e-02	1.046294e-02
3.900000e-01	4.000000e-01	1.759915e+00	1.016833e-02	1.016833e-02
4.000000e-01	4.100000e-01	1.641475e+00	9.820217e-03	9.820217e-03
4.100000e-01	4.200000e-01	1.540836e+00	9.514417e-03	9.514417e-03
4.200000e-01	4.300000e-01	1.448422e+00	9.224685e-03	9.224685e-03
4.300000e-01	4.400000e-01	1.365879e+00	8.957979e-03	8.957979e-03
4.400000e-01	4.500000e-01	1.284569e+00	8.687256e-03	8.687256e-03
4.500000e-01	4.600000e-01	1.183871e+00	8.339811e-03	8.339811e-03
4.600000e-01	4.700000e-01	1.113959e+00	8.089813e-03	8.089813e-03
4.700000e-01	4.800000e-01	1.060966e+00	7.895047e-03	7.895047e-03
4.800000e-01	4.900000e-01	9.664962e-01	7.535360e-03	7.535360e-03
4.900000e-01	5.000000e-01	9.162063e-01	7.336697e-03	7.336697e-03
5.000000e-01	5.100000e-01	8.727312e-01	7.160514e-03	7.160514e-03
5.100000e-01	5.200000e-01	8.029362e-01	6.868224e-03	6.868224e-03
5.200000e-01	5.300000e-01	7.481225e-01	6.629646e-03	6.629646e-03
5.300000e-01	5.400000e-01	7.039425e-01	6.430911e-03	6.430911e-03
5.400000e-01	5.500000e-01	6.583525e-01	6.219181e-03	6.219181e-03
5.500000e-01	5.600000e-01	6.101187e-01	5.987026e-03	5.987026e-03
5.600000e-01	5.700000e-01	5.611212e-01	5.741591e-03	5.741591e-03
5.700000e-01	5.800000e-01	5.303362e-01	5.581868e-03	5.581868e-03
5.800000e-01	5.900000e-01	4.816325e-01	5.319390e-03	5.319390e-03
5.900000e-01	6.000000e-01	4.539612e-01	5.164322e-03	5.164322e-03
6.000000e-01	6.100000e-01	4.257025e-01	5.001002e-03	5.001002e-03
6.100000e-01	6.200000e-01	3.979137e-01	4.835021e-03	4.835021e-03
6.200000e-01	6.300000e-01	3.532050e-01	4.555304e-03	4.555304e-03
6.300000e-01	6.400000e-01	3.254162e-01	4.372436e-03	4.372436e-03
6.400000e-01	6.500000e-01	2.990375e-01	4.191473e-03	4.191473e-03
6.500000e-01	6.600000e-01	2.801200e-01	4.056729e-03	4.056729e-03
6.600000e-01	6.700000e-01	2.535062e-01	3.859208e-03	3.859208e-03
6.700000e-01	6.800000e-01	2.360575e-01	3.724027e-03	3.724027e-03
6.800000e-01	6.900000e-01	2.221338e-01	3.612528e-03	3.612528e-03
6.900000e-01	7.000000e-01	1.920537e-01	3.359042e-03	3.359042e-03
7.000000e-01	7.100000e-01	1.739587e-01	3.196886e-03	3.196886e-03
7.100000e-01	7.200000e-01	1.556875e-01	3.024341e-03	3.024341e-03
7.200000e-01	7.300000e-01	1.432325e-01	2.900846e-03	2.900846e-03
7.300000e-01	7.400000e-01	1.290150e-01	2.753113e-03	2.753113e-03
7.400000e-01	7.500000e-01	1.105675e-01	2.548694e-03	2.548694e-03
7.500000e-01	7.600000e-01	9.946375e-02	2.417332e-03	2.417332e-03
7.600000e-01	7.700000e-01	8.912375e-02	2.288235e-03	2.288235e-03
7.700000e-01	7.800000e-01	7.713875e-02	2.128826e-03	2.128826e-03
7.800000e-01	7.900000e-01	7.220375e-02	2.059604e-03	2.059604e-03
7.900000e-01	8.000000e-01	6.227500e-02	1.912761e-03	1.912761e-03
8.000000e-01	8.100000e-01	5.029000e-02	1.718877e-03	1.718877e-03
8.100000e-01	8.200000e-01	4.353375e-02	1.599252e-03	1.599252e-03
8.200000e-01	8.300000e-01	3.877500e-02	1.509315e-03	1.509315e-03
8.300000e-01	8.400000e-01	3.196000e-02	1.370274e-03	1.370274e-03
8.400000e-01	8.500000e-01	2.549750e-02	1.223919e-03	1.223919e-03
8.500000e-01	8.600000e-01	2.015125e-02	1.088065e-03	1.088065e-03
8.600000e-01	8.700000e-01	1.739000e-02	1.010773e-03	1.010773e-03
8.700000e-01	8.800000e-01	1.392375e-02	9.044447e-04	9.044447e-04
8.800000e-01	8.900000e-01	1.180875e-02	8.329250e-04	8.329250e-04
8.900000e-01	9.000000e-01	8.695000e-03	7.147246e-04	7.147246e-04
9.000000e-01	9.100000e-01	6.521250e-03	6.189696e-04	6.189696e-04
9.100000e-01	9.200000e-01	4.935000e-03	5.384526e-04	5.384526e-04
9.200000e-01	9.300000e-01	2.115000e-03	3.524999e-04	3.524999e-04
9.300000e-01	9.400000e-01	2.408750e-03	3.761836e-04	3.761836e-04
9.400000e-01	9.500000e-01	1.057500e-03	2.492551e-04	2.492551e-04
9.500000e-01	9.600000e-01	7.050000e-04	2.035160e-04	2.035160e-04
9.600000e-01	9.700000e-01	1.762500e-04	1.017580e-04	1.017580e-04
9.700000e-01	9.800000e-01	5.875000e-05	5.875000e-05	5.875000e-05
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/gamma_log.dat <==
# BEGIN PLOT
LegendOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g1_c3/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g2_c3/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g4_c3/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g16_c3/run_123456.yoda/Pressure/log10_dpz
DrawOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g1_c3/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g2_c3/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g4_c3/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g16_c3/run_123456.yoda/Pressure/log10_dpz
RatioPlot=0
LogY=1
XMin=-3
YMax=4e0
YMin=4e-7
Legend=1
LegendXPos=0.1
LegendYPos=0.65
XLabel=$\log_{10}(\Delta p_z/(\gamma T))$
YLabel=$1/N\; {\rm d}N/{\rm d}\log_{10}(\Delta p_z/(\gamma T))$
# END PLOT

# BEGIN SPECIAL /LL_JetRates/log10_y_34
\rput[tl](0.1,0.25){$k_{\perp,0}=10^{-3}\gamma T$}
\rput[tl](0.1,0.15){$T=100$ GeV, full SM}
# END SPECIAL

# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g16_c3/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g16_c3/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{16}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.950000e+00	-7.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.900000e+00	-7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.850000e+00	-7.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e+00	-7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.750000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.650000e+00	-7.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.600000e+00	-7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.550000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.450000e+00	-7.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.400000e+00	-7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.350000e+00	-7.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.300000e+00	-7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.250000e+00	-7.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e+00	-7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.150000e+00	-7.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.100000e+00	-7.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.050000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.950000e+00	-6.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.900000e+00	-6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.850000e+00	-6.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.800000e+00	-6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.750000e+00	-6.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.700000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e+00	-6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.550000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.450000e+00	-6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e+00	-6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.350000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.250000e+00	-6.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.200000e+00	-6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.150000e+00	-6.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.100000e+00	-6.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.050000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.950000e+00	-5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.900000e+00	-5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.850000e+00	-5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.800000e+00	-5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.750000e+00	-5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.700000e+00	-5.650000e+00	4.322472e-01	2.253642e-03	2.253642e-03
-5.650000e+00	-5.600000e+00	7.918208e-01	3.050228e-03	3.050228e-03
-5.600000e+00	-5.550000e+00	9.971284e-01	3.422902e-03	3.422902e-03
-5.550000e+00	-5.500000e+00	1.156306e+00	3.685999e-03	3.685999e-03
-5.500000e+00	-5.450000e+00	1.270328e+00	3.863464e-03	3.863464e-03
-5.450000e+00	-5.400000e+00	1.368981e+00	4.010676e-03	4.010676e-03
-5.400000e+00	-5.350000e+00	1.453087e+00	4.132043e-03	4.132043e-03
-5.350000e+00	-5.300000e+00	1.514775e+00	4.218839e-03	4.218839e-03
-5.300000e+00	-5.250000e+00	1.577132e+00	4.304800e-03	4.304800e-03
-5.250000e+00	-5.200000e+00	1.626764e+00	4.372011e-03	4.372011e-03
-5.200000e+00	-5.150000e+00	1.680109e+00	4.443116e-03	4.443116e-03
-5.150000e+00	-5.100000e+00	1.717850e+00	4.492743e-03	4.492743e-03
-5.100000e+00	-5.050000e+00	1.746038e+00	4.529453e-03	4.529453e-03
-5.050000e+00	-5.000000e+00	1.767071e+00	4.556652e-03	4.556652e-03
-5.000000e+00	-4.950000e+00	1.793520e+00	4.590627e-03	4.590627e-03
-4.950000e+00	-4.900000e+00	1.816021e+00	4.619334e-03	4.619334e-03
-4.900000e+00	-4.850000e+00	1.848592e+00	4.660575e-03	4.660575e-03
-4.850000e+00	-4.800000e+00	1.863033e+00	4.678743e-03	4.678743e-03
-4.800000e+00	-4.750000e+00	1.887955e+00	4.709933e-03	4.709933e-03
-4.750000e+00	-4.700000e+00	1.902407e+00	4.727926e-03	4.727926e-03
-4.700000e+00	-4.650000e+00	1.924016e+00	4.754701e-03	4.754701e-03
-4.650000e+00	-4.600000e+00	1.931700e+00	4.764187e-03	4.764187e-03
-4.600000e+00	-4.550000e+00	1.953214e+00	4.790644e-03	4.790644e-03
-4.550000e+00	-4.500000e+00	1.947410e+00	4.783520e-03	4.783520e-03
-4.500000e+00	-4.450000e+00	1.969758e+00	4.810890e-03	4.810890e-03
-4.450000e+00	-4.400000e+00	1.970064e+00	4.811263e-03	4.811263e-03
-4.400000e+00	-4.350000e+00	1.988476e+00	4.833693e-03	4.833693e-03
-4.350000e+00	-4.300000e+00	2.007864e+00	4.857200e-03	4.857200e-03
-4.300000e+00	-4.250000e+00	2.011718e+00	4.861860e-03	4.861860e-03
-4.250000e+00	-4.200000e+00	2.022762e+00	4.875188e-03	4.875188e-03
-4.200000e+00	-4.150000e+00	2.039670e+00	4.895522e-03	4.895522e-03
-4.150000e+00	-4.100000e+00	2.035324e+00	4.890301e-03	4.890301e-03
-4.100000e+00	-4.050000e+00	2.042926e+00	4.899426e-03	4.899426e-03
-4.050000e+00	-4.000000e+00	2.052760e+00	4.911205e-03	4.911205e-03
-4.000000e+00	-3.950000e+00	2.065086e+00	4.925927e-03	4.925927e-03
-3.950000e+00	-3.900000e+00	2.060598e+00	4.920571e-03	4.920571e-03
-3.900000e+00	-3.850000e+00	2.074568e+00	4.937224e-03	4.937224e-03
-3.850000e+00	-3.800000e+00	2.084004e+00	4.948438e-03	4.948438e-03
-3.800000e+00	-3.750000e+00	2.102440e+00	4.970278e-03	4.970278e-03
-3.750000e+00	-3.700000e+00	2.098632e+00	4.965776e-03	4.965776e-03
-3.700000e+00	-3.650000e+00	2.108090e+00	4.976954e-03	4.976954e-03
-3.650000e+00	-3.600000e+00	2.112932e+00	4.982665e-03	4.982665e-03
-3.600000e+00	-3.550000e+00	2.117856e+00	4.988467e-03	4.988467e-03
-3.550000e+00	-3.500000e+00	2.133366e+00	5.006700e-03	5.006700e-03
-3.500000e+00	-3.450000e+00	2.147042e+00	5.022723e-03	5.022723e-03
-3.450000e+00	-3.400000e+00	2.146208e+00	5.021747e-03	5.021747e-03
-3.400000e+00	-3.350000e+00	2.152882e+00	5.029549e-03	5.029549e-03
-3.350000e+00	-3.300000e+00	2.163328e+00	5.041736e-03	5.041736e-03
-3.300000e+00	-3.250000e+00	2.158182e+00	5.035735e-03	5.035735e-03
-3.250000e+00	-3.200000e+00	2.175912e+00	5.056379e-03	5.056379e-03
-3.200000e+00	-3.150000e+00	2.180940e+00	5.062218e-03	5.062218e-03
-3.150000e+00	-3.100000e+00	2.192926e+00	5.076109e-03	5.076109e-03
-3.100000e+00	-3.050000e+00	2.198026e+00	5.082007e-03	5.082007e-03
-3.050000e+00	-3.000000e+00	2.217460e+00	5.104425e-03	5.104425e-03
-3.000000e+00	-2.950000e+00	2.205792e+00	5.090978e-03	5.090978e-03
-2.950000e+00	-2.900000e+00	2.221290e+00	5.108832e-03	5.108832e-03
-2.900000e+00	-2.850000e+00	2.238352e+00	5.128414e-03	5.128414e-03
-2.850000e+00	-2.800000e+00	2.240548e+00	5.130931e-03	5.130931e-03
-2.800000e+00	-2.750000e+00	2.239374e+00	5.129585e-03	5.129585e-03
-2.750000e+00	-2.700000e+00	2.246624e+00	5.137882e-03	5.137882e-03
-2.700000e+00	-2.650000e+00	2.258326e+00	5.151246e-03	5.151246e-03
-2.650000e+00	-2.600000e+00	2.260958e+00	5.154247e-03	5.154247e-03
-2.600000e+00	-2.550000e+00	2.274636e+00	5.169813e-03	5.169813e-03
-2.550000e+00	-2.500000e+00	2.275294e+00	5.170561e-03	5.170561e-03
-2.500000e+00	-2.450000e+00	2.279606e+00	5.175458e-03	5.175458e-03
-2.450000e+00	-2.400000e+00	2.293530e+00	5.191240e-03	5.191240e-03
-2.400000e+00	-2.350000e+00	2.294610e+00	5.192463e-03	5.192463e-03
-2.350000e+00	-2.300000e+00	2.306102e+00	5.205449e-03	5.205449e-03
-2.300000e+00	-2.250000e+00	2.306008e+00	5.205343e-03	5.205343e-03
-2.250000e+00	-2.200000e+00	2.298840e+00	5.197247e-03	5.197247e-03
-2.200000e+00	-2.150000e+00	2.308428e+00	5.208074e-03	5.208074e-03
-2.150000e+00	-2.100000e+00	2.303858e+00	5.202915e-03	5.202915e-03
-2.100000e+00	-2.050000e+00	2.302106e+00	5.200938e-03	5.200938e-03
-2.050000e+00	-2.000000e+00	2.317852e+00	5.218693e-03	5.218693e-03
-2.000000e+00	-1.950000e+00	2.315162e+00	5.215663e-03	5.215663e-03
-1.950000e+00	-1.900000e+00	2.321764e+00	5.223096e-03	5.223096e-03
-1.900000e+00	-1.850000e+00	2.326782e+00	5.228737e-03	5.228737e-03
-1.850000e+00	-1.800000e+00	2.327464e+00	5.229502e-03	5.229502e-03
-1.800000e+00	-1.750000e+00	2.317488e+00	5.218283e-03	5.218283e-03
-1.750000e+00	-1.700000e+00	2.306184e+00	5.205542e-03	5.205542e-03
-1.700000e+00	-1.650000e+00	2.311848e+00	5.211930e-03	5.211930e-03
-1.650000e+00	-1.600000e+00	2.306924e+00	5.206377e-03	5.206377e-03
-1.600000e+00	-1.550000e+00	2.304844e+00	5.204030e-03	5.204030e-03
-1.550000e+00	-1.500000e+00	2.293706e+00	5.191439e-03	5.191439e-03
-1.500000e+00	-1.450000e+00	2.277396e+00	5.172950e-03	5.172950e-03
-1.450000e+00	-1.400000e+00	2.268572e+00	5.162919e-03	5.162919e-03
-1.400000e+00	-1.350000e+00	2.250090e+00	5.141844e-03	5.141844e-03
-1.350000e+00	-1.300000e+00	2.232712e+00	5.121949e-03	5.121949e-03
-1.300000e+00	-1.250000e+00	2.213794e+00	5.100204e-03	5.100204e-03
-1.250000e+00	-1.200000e+00	2.187614e+00	5.069958e-03	5.069958e-03
-1.200000e+00	-1.150000e+00	2.173492e+00	5.053565e-03	5.053565e-03
-1.150000e+00	-1.100000e+00	2.133060e+00	5.006341e-03	5.006341e-03
-1.100000e+00	-1.050000e+00	2.085778e+00	4.950544e-03	4.950544e-03
-1.050000e+00	-1.000000e+00	2.046344e+00	4.903524e-03	4.903524e-03
-1.000000e+00	-9.500000e-01	2.003668e+00	4.852124e-03	4.852124e-03
-9.500000e-01	-9.000000e-01	1.948408e+00	4.784747e-03	4.784747e-03
-9.000000e-01	-8.500000e-01	1.883408e+00	4.704258e-03	4.704258e-03
-8.500000e-01	-8.000000e-01	1.821920e+00	4.626830e-03	4.626830e-03
-8.000000e-01	-7.500000e-01	1.737754e+00	4.518696e-03	4.518696e-03
-7.500000e-01	-7.000000e-01	1.655646e+00	4.410650e-03	4.410650e-03
-7.000000e-01	-6.500000e-01	1.556793e+00	4.276952e-03	4.276952e-03
-6.500000e-01	-6.000000e-01	1.455508e+00	4.135483e-03	4.135483e-03
-6.000000e-01	-5.500000e-01	1.343871e+00	3.973724e-03	3.973724e-03
-5.500000e-01	-5.000000e-01	1.214962e+00	3.778333e-03	3.778333e-03
-5.000000e-01	-4.500000e-01	1.092726e+00	3.583230e-03	3.583230e-03
-4.500000e-01	-4.000000e-01	9.483308e-01	3.338096e-03	3.338096e-03
-4.000000e-01	-3.500000e-01	7.983184e-01	3.062718e-03	3.062718e-03
-3.500000e-01	-3.000000e-01	6.483180e-01	2.760025e-03	2.760025e-03
-3.000000e-01	-2.500000e-01	4.924660e-01	2.405510e-03	2.405510e-03
-2.500000e-01	-2.000000e-01	3.443690e-01	2.011551e-03	2.011551e-03
-2.000000e-01	-1.500000e-01	2.162234e-01	1.593934e-03	1.593934e-03
-1.500000e-01	-1.000000e-01	1.058557e-01	1.115260e-03	1.115260e-03
-1.000000e-01	-5.000000e-02	3.211274e-02	6.142677e-04	6.142677e-04
-5.000000e-02	0.000000e+00	2.902250e-03	1.846657e-04	1.846657e-04
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g8_c3/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{8}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.950000e+00	-7.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.900000e+00	-7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.850000e+00	-7.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e+00	-7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.750000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.650000e+00	-7.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.600000e+00	-7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.550000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.450000e+00	-7.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.400000e+00	-7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.350000e+00	-7.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.300000e+00	-7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.250000e+00	-7.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e+00	-7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.150000e+00	-7.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.100000e+00	-7.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.050000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.950000e+00	-6.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.900000e+00	-6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.850000e+00	-6.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.800000e+00	-6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.750000e+00	-6.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.700000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e+00	-6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.550000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.450000e+00	-6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e+00	-6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.350000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.250000e+00	-6.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.200000e+00	-6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.150000e+00	-6.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.100000e+00	-6.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.050000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.950000e+00	-5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.900000e+00	-5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.850000e+00	-5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.800000e+00	-5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.750000e+00	-5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.700000e+00	-5.650000e+00	4.825608e-01	2.381195e-03	2.381195e-03
-5.650000e+00	-5.600000e+00	8.781128e-01	3.212137e-03	3.212137e-03
-5.600000e+00	-5.550000e+00	1.103830e+00	3.601389e-03	3.601389e-03
-5.550000e+00	-5.500000e+00	1.270480e+00	3.863696e-03	3.863696e-03
-5.500000e+00	-5.450000e+00	1.404748e+00	4.062732e-03	4.062732e-03
-5.450000e+00	-5.400000e+00	1.510451e+00	4.212813e-03	4.212813e-03
-5.400000e+00	-5.350000e+00	1.592160e+00	4.325261e-03	4.325261e-03
-5.350000e+00	-5.300000e+00	1.674363e+00	4.435512e-03	4.435512e-03
-5.300000e+00	-5.250000e+00	1.727367e+00	4.505171e-03	4.505171e-03
-5.250000e+00	-5.200000e+00	1.777704e+00	4.570342e-03	4.570342e-03
-5.200000e+00	-5.150000e+00	1.826338e+00	4.632437e-03	4.632437e-03
-5.150000e+00	-5.100000e+00	1.861740e+00	4.677120e-03	4.677120e-03
-5.100000e+00	-5.050000e+00	1.894041e+00	4.717519e-03	4.717519e-03
-5.050000e+00	-5.000000e+00	1.924615e+00	4.755442e-03	4.755442e-03
-5.000000e+00	-4.950000e+00	1.955740e+00	4.793741e-03	4.793741e-03
-4.950000e+00	-4.900000e+00	1.978876e+00	4.822012e-03	4.822012e-03
-4.900000e+00	-4.850000e+00	2.001318e+00	4.849278e-03	4.849278e-03
-4.850000e+00	-4.800000e+00	2.015172e+00	4.866032e-03	4.866032e-03
-4.800000e+00	-4.750000e+00	2.035864e+00	4.890951e-03	4.890951e-03
-4.750000e+00	-4.700000e+00	2.048624e+00	4.906255e-03	4.906255e-03
-4.700000e+00	-4.650000e+00	2.061948e+00	4.922184e-03	4.922184e-03
-4.650000e+00	-4.600000e+00	2.079268e+00	4.942813e-03	4.942813e-03
-4.600000e+00	-4.550000e+00	2.081818e+00	4.945843e-03	4.945843e-03
-4.550000e+00	-4.500000e+00	2.090502e+00	4.956146e-03	4.956146e-03
-4.500000e+00	-4.450000e+00	2.102028e+00	4.969792e-03	4.969792e-03
-4.450000e+00	-4.400000e+00	2.111134e+00	4.980545e-03	4.980545e-03
-4.400000e+00	-4.350000e+00	2.124540e+00	4.996334e-03	4.996334e-03
-4.350000e+00	-4.300000e+00	2.122556e+00	4.993999e-03	4.993999e-03
-4.300000e+00	-4.250000e+00	2.138888e+00	5.013176e-03	5.013176e-03
-4.250000e+00	-4.200000e+00	2.146348e+00	5.021912e-03	5.021912e-03
-4.200000e+00	-4.150000e+00	2.150296e+00	5.026528e-03	5.026528e-03
-4.150000e+00	-4.100000e+00	2.156312e+00	5.033555e-03	5.033555e-03
-4.100000e+00	-4.050000e+00	2.158558e+00	5.036174e-03	5.036174e-03
-4.050000e+00	-4.000000e+00	2.170942e+00	5.050600e-03	5.050600e-03
-4.000000e+00	-3.950000e+00	2.179002e+00	5.059968e-03	5.059968e-03
-3.950000e+00	-3.900000e+00	2.177146e+00	5.057812e-03	5.057812e-03
-3.900000e+00	-3.850000e+00	2.173432e+00	5.053497e-03	5.053497e-03
-3.850000e+00	-3.800000e+00	2.188484e+00	5.070966e-03	5.070966e-03
-3.800000e+00	-3.750000e+00	2.191070e+00	5.073960e-03	5.073960e-03
-3.750000e+00	-3.700000e+00	2.194900e+00	5.078393e-03	5.078393e-03
-3.700000e+00	-3.650000e+00	2.205040e+00	5.090110e-03	5.090110e-03
-3.650000e+00	-3.600000e+00	2.201150e+00	5.085619e-03	5.085619e-03
-3.600000e+00	-3.550000e+00	2.215180e+00	5.101801e-03	5.101801e-03
-3.550000e+00	-3.500000e+00	2.210998e+00	5.096981e-03	5.096981e-03
-3.500000e+00	-3.450000e+00	2.209482e+00	5.095234e-03	5.095234e-03
-3.450000e+00	-3.400000e+00	2.216496e+00	5.103316e-03	5.103316e-03
-3.400000e+00	-3.350000e+00	2.216296e+00	5.103086e-03	5.103086e-03
-3.350000e+00	-3.300000e+00	2.221196e+00	5.108724e-03	5.108724e-03
-3.300000e+00	-3.250000e+00	2.231572e+00	5.120641e-03	5.120641e-03
-3.250000e+00	-3.200000e+00	2.241006e+00	5.131455e-03	5.131455e-03
-3.200000e+00	-3.150000e+00	2.245424e+00	5.136511e-03	5.136511e-03
-3.150000e+00	-3.100000e+00	2.240360e+00	5.130715e-03	5.130715e-03
-3.100000e+00	-3.050000e+00	2.252440e+00	5.144528e-03	5.144528e-03
-3.050000e+00	-3.000000e+00	2.258960e+00	5.151970e-03	5.151970e-03
-3.000000e+00	-2.950000e+00	2.255330e+00	5.147828e-03	5.147828e-03
-2.950000e+00	-2.900000e+00	2.245308e+00	5.136377e-03	5.136377e-03
-2.900000e+00	-2.850000e+00	2.263332e+00	5.156952e-03	5.156952e-03
-2.850000e+00	-2.800000e+00	2.260536e+00	5.153765e-03	5.153765e-03
-2.800000e+00	-2.750000e+00	2.267468e+00	5.161661e-03	5.161661e-03
-2.750000e+00	-2.700000e+00	2.269348e+00	5.163801e-03	5.163801e-03
-2.700000e+00	-2.650000e+00	2.262804e+00	5.156349e-03	5.156349e-03
-2.650000e+00	-2.600000e+00	2.271980e+00	5.166794e-03	5.166794e-03
-2.600000e+00	-2.550000e+00	2.272638e+00	5.167543e-03	5.167543e-03
-2.550000e+00	-2.500000e+00	2.278806e+00	5.174551e-03	5.174551e-03
-2.500000e+00	-2.450000e+00	2.276410e+00	5.171829e-03	5.171829e-03
-2.450000e+00	-2.400000e+00	2.279734e+00	5.175605e-03	5.175605e-03
-2.400000e+00	-2.350000e+00	2.274776e+00	5.169973e-03	5.169973e-03
-2.350000e+00	-2.300000e+00	2.280194e+00	5.176125e-03	5.176125e-03
-2.300000e+00	-2.250000e+00	2.275494e+00	5.170788e-03	5.170788e-03
-2.250000e+00	-2.200000e+00	2.268560e+00	5.162905e-03	5.162905e-03
-2.200000e+00	-2.150000e+00	2.285798e+00	5.182483e-03	5.182483e-03
-2.150000e+00	-2.100000e+00	2.270252e+00	5.164830e-03	5.164830e-03
-2.100000e+00	-2.050000e+00	2.270794e+00	5.165445e-03	5.165445e-03
-2.050000e+00	-2.000000e+00	2.269982e+00	5.164523e-03	5.164523e-03
-2.000000e+00	-1.950000e+00	2.266834e+00	5.160939e-03	5.160939e-03
-1.950000e+00	-1.900000e+00	2.276058e+00	5.171428e-03	5.171428e-03
-1.900000e+00	-1.850000e+00	2.266634e+00	5.160712e-03	5.160712e-03
-1.850000e+00	-1.800000e+00	2.255166e+00	5.147640e-03	5.147640e-03
-1.800000e+00	-1.750000e+00	2.257728e+00	5.150563e-03	5.150563e-03
-1.750000e+00	-1.700000e+00	2.248140e+00	5.139614e-03	5.139614e-03
-1.700000e+00	-1.650000e+00	2.230114e+00	5.118969e-03	5.118969e-03
-1.650000e+00	-1.600000e+00	2.220890e+00	5.108372e-03	5.108372e-03
-1.600000e+00	-1.550000e+00	2.218634e+00	5.105777e-03	5.105777e-03
-1.550000e+00	-1.500000e+00	2.205792e+00	5.090978e-03	5.090978e-03
-1.500000e+00	-1.450000e+00	2.178344e+00	5.059204e-03	5.059204e-03
-1.450000e+00	-1.400000e+00	2.170178e+00	5.049712e-03	5.049712e-03
-1.400000e+00	-1.350000e+00	2.142624e+00	5.017553e-03	5.017553e-03
-1.350000e+00	-1.300000e+00	2.124342e+00	4.996099e-03	4.996099e-03
-1.300000e+00	-1.250000e+00	2.102910e+00	4.970833e-03	4.970833e-03
-1.250000e+00	-1.200000e+00	2.071148e+00	4.933153e-03	4.933153e-03
-1.200000e+00	-1.150000e+00	2.041998e+00	4.898313e-03	4.898313e-03
-1.150000e+00	-1.100000e+00	2.011648e+00	4.861775e-03	4.861775e-03
-1.100000e+00	-1.050000e+00	1.968290e+00	4.809096e-03	4.809096e-03
-1.050000e+00	-1.000000e+00	1.919997e+00	4.749733e-03	4.749733e-03
-1.000000e+00	-9.500000e-01	1.873150e+00	4.691429e-03	4.691429e-03
-9.500000e-01	-9.000000e-01	1.828476e+00	4.635148e-03	4.635148e-03
-9.000000e-01	-8.500000e-01	1.757964e+00	4.544896e-03	4.544896e-03
-8.500000e-01	-8.000000e-01	1.686301e+00	4.451296e-03	4.451296e-03
-8.000000e-01	-7.500000e-01	1.613557e+00	4.354227e-03	4.354227e-03
-7.500000e-01	-7.000000e-01	1.528522e+00	4.237940e-03	4.237940e-03
-7.000000e-01	-6.500000e-01	1.443217e+00	4.117985e-03	4.117985e-03
-6.500000e-01	-6.000000e-01	1.341074e+00	3.969587e-03	3.969587e-03
-6.000000e-01	-5.500000e-01	1.230213e+00	3.801974e-03	3.801974e-03
-5.500000e-01	-5.000000e-01	1.113688e+00	3.617436e-03	3.617436e-03
-5.000000e-01	-4.500000e-01	9.904780e-01	3.411468e-03	3.411468e-03
-4.500000e-01	-4.000000e-01	8.635780e-01	3.185442e-03	3.185442e-03
-4.000000e-01	-3.500000e-01	7.289230e-01	2.926575e-03	2.926575e-03
-3.500000e-01	-3.000000e-01	5.873002e-01	2.626933e-03	2.626933e-03
-3.000000e-01	-2.500000e-01	4.478394e-01	2.293930e-03	2.293930e-03
-2.500000e-01	-2.000000e-01	3.143360e-01	1.921835e-03	1.921835e-03
-2.000000e-01	-1.500000e-01	1.929115e-01	1.505560e-03	1.505560e-03
-1.500000e-01	-1.000000e-01	9.495174e-02	1.056259e-03	1.056259e-03
-1.000000e-01	-5.000000e-02	2.925750e-02	5.863238e-04	5.863238e-04
-5.000000e-02	0.000000e+00	2.455750e-03	1.698678e-04	1.698678e-04
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g4_c3/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g4_c3/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{4}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.950000e+00	-7.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.900000e+00	-7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.850000e+00	-7.800000e+00	1.966992e+02	4.807510e-02	4.807510e-02
-7.800000e+00	-7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.750000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.650000e+00	-7.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.600000e+00	-7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.550000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.450000e+00	-7.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.400000e+00	-7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.350000e+00	-7.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.300000e+00	-7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.250000e+00	-7.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e+00	-7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.150000e+00	-7.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.100000e+00	-7.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.050000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.950000e+00	-6.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.900000e+00	-6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.850000e+00	-6.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.800000e+00	-6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.750000e+00	-6.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.700000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e+00	-6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.550000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.450000e+00	-6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e+00	-6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.350000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.250000e+00	-6.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.200000e+00	-6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.150000e+00	-6.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.100000e+00	-6.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.050000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.950000e+00	-5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.900000e+00	-5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.850000e+00	-5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.800000e+00	-5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.750000e+00	-5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.700000e+00	-5.650000e+00	6.926154e-01	2.852759e-03	2.852759e-03
-5.650000e+00	-5.600000e+00	1.274017e+00	3.869070e-03	3.869070e-03
-5.600000e+00	-5.550000e+00	1.593500e+00	4.327080e-03	4.327080e-03
-5.550000e+00	-5.500000e+00	1.832648e+00	4.640432e-03	4.640432e-03
-5.500000e+00	-5.450000e+00	2.009638e+00	4.859346e-03	4.859346e-03
-5.450000e+00	-5.400000e+00	2.143494e+00	5.018571e-03	5.018571e-03
-5.400000e+00	-5.350000e+00	2.260300e+00	5.153497e-03	5.153497e-03
-5.350000e+00	-5.300000e+00	2.360398e+00	5.266373e-03	5.266373e-03
-5.300000e+00	-5.250000e+00	2.444082e+00	5.358915e-03	5.358915e-03
-5.250000e+00	-5.200000e+00	2.510822e+00	5.431589e-03	5.431589e-03
-5.200000e+00	-5.150000e+00	2.554250e+00	5.478361e-03	5.478361e-03
-5.150000e+00	-5.100000e+00	2.603188e+00	5.530594e-03	5.530594e-03
-5.100000e+00	-5.050000e+00	2.647744e+00	5.577724e-03	5.577724e-03
-5.050000e+00	-5.000000e+00	2.683606e+00	5.615369e-03	5.615369e-03
-5.000000e+00	-4.950000e+00	2.711500e+00	5.644478e-03	5.644478e-03
-4.950000e+00	-4.900000e+00	2.745376e+00	5.679627e-03	5.679627e-03
-4.900000e+00	-4.850000e+00	2.773940e+00	5.709098e-03	5.709098e-03
-4.850000e+00	-4.800000e+00	2.781554e+00	5.716927e-03	5.716927e-03
-4.800000e+00	-4.750000e+00	2.801612e+00	5.737502e-03	5.737502e-03
-4.750000e+00	-4.700000e+00	2.826580e+00	5.763013e-03	5.763013e-03
-4.700000e+00	-4.650000e+00	2.838800e+00	5.775457e-03	5.775457e-03
-4.650000e+00	-4.600000e+00	2.845744e+00	5.782516e-03	5.782516e-03
-4.600000e+00	-4.550000e+00	2.861324e+00	5.798324e-03	5.798324e-03
-4.550000e+00	-4.500000e+00	2.855462e+00	5.792381e-03	5.792381e-03
-4.500000e+00	-4.450000e+00	2.888256e+00	5.825548e-03	5.825548e-03
-4.450000e+00	-4.400000e+00	2.890300e+00	5.827609e-03	5.827609e-03
-4.400000e+00	-4.350000e+00	2.892228e+00	5.829552e-03	5.829552e-03
-4.350000e+00	-4.300000e+00	2.908760e+00	5.846189e-03	5.846189e-03
-4.300000e+00	-4.250000e+00	2.910768e+00	5.848208e-03	5.848208e-03
-4.250000e+00	-4.200000e+00	2.913824e+00	5.851276e-03	5.851276e-03
-4.200000e+00	-4.150000e+00	2.922224e+00	5.859705e-03	5.859705e-03
-4.150000e+00	-4.100000e+00	2.926444e+00	5.863933e-03	5.863933e-03
-4.100000e+00	-4.050000e+00	2.933822e+00	5.871321e-03	5.871321e-03
-4.050000e+00	-4.000000e+00	2.935690e+00	5.873190e-03	5.873190e-03
-4.000000e+00	-3.950000e+00	2.945936e+00	5.883430e-03	5.883430e-03
-3.950000e+00	-3.900000e+00	2.944420e+00	5.881917e-03	5.881917e-03
-3.900000e+00	-3.850000e+00	2.937746e+00	5.875247e-03	5.875247e-03
-3.850000e+00	-3.800000e+00	2.953432e+00	5.890911e-03	5.890911e-03
-3.800000e+00	-3.750000e+00	2.948122e+00	5.885612e-03	5.885612e-03
-3.750000e+00	-3.700000e+00	2.952658e+00	5.890138e-03	5.890138e-03
-3.700000e+00	-3.650000e+00	2.968754e+00	5.906172e-03	5.906172e-03
-3.650000e+00	-3.600000e+00	2.963174e+00	5.900618e-03	5.900618e-03
-3.600000e+00	-3.550000e+00	2.963432e+00	5.900875e-03	5.900875e-03
-3.550000e+00	-3.500000e+00	2.967980e+00	5.905401e-03	5.905401e-03
-3.500000e+00	-3.450000e+00	2.951976e+00	5.889458e-03	5.889458e-03
-3.450000e+00	-3.400000e+00	2.964912e+00	5.902349e-03	5.902349e-03
-3.400000e+00	-3.350000e+00	2.977696e+00	5.915060e-03	5.915060e-03
-3.350000e+00	-3.300000e+00	2.980270e+00	5.917615e-03	5.917615e-03
-3.300000e+00	-3.250000e+00	2.985840e+00	5.923142e-03	5.923142e-03
-3.250000e+00	-3.200000e+00	2.979236e+00	5.916589e-03	5.916589e-03
-3.200000e+00	-3.150000e+00	2.992772e+00	5.930015e-03	5.930015e-03
-3.150000e+00	-3.100000e+00	2.995662e+00	5.932878e-03	5.932878e-03
-3.100000e+00	-3.050000e+00	2.995732e+00	5.932947e-03	5.932947e-03
-3.050000e+00	-3.000000e+00	3.000410e+00	5.937576e-03	5.937576e-03
-3.000000e+00	-2.950000e+00	3.000750e+00	5.937913e-03	5.937913e-03
-2.950000e+00	-2.900000e+00	3.006908e+00	5.944002e-03	5.944002e-03
-2.900000e+00	-2.850000e+00	3.009186e+00	5.946255e-03	5.946255e-03
-2.850000e+00	-2.800000e+00	3.005884e+00	5.942992e-03	5.942992e-03
-2.800000e+00	-2.750000e+00	3.000820e+00	5.937983e-03	5.937983e-03
-2.750000e+00	-2.700000e+00	3.003442e+00	5.940575e-03	5.940575e-03
-2.700000e+00	-2.650000e+00	3.008952e+00	5.946023e-03	5.946023e-03
-2.650000e+00	-2.600000e+00	3.007014e+00	5.944107e-03	5.944107e-03
-2.600000e+00	-2.550000e+00	3.010114e+00	5.947172e-03	5.947172e-03
-2.550000e+00	-2.500000e+00	3.004674e+00	5.941795e-03	5.941795e-03
-2.500000e+00	-2.450000e+00	2.993852e+00	5.931085e-03	5.931085e-03
-2.450000e+00	-2.400000e+00	2.993194e+00	5.930433e-03	5.930433e-03
-2.400000e+00	-2.350000e+00	3.005122e+00	5.942237e-03	5.942237e-03
-2.350000e+00	-2.300000e+00	2.997978e+00	5.935169e-03	5.935169e-03
-2.300000e+00	-2.250000e+00	2.991562e+00	5.928815e-03	5.928815e-03
-2.250000e+00	-2.200000e+00	2.985592e+00	5.922898e-03	5.922898e-03
-2.200000e+00	-2.150000e+00	2.972386e+00	5.909783e-03	5.909783e-03
-2.150000e+00	-2.100000e+00	2.979260e+00	5.916612e-03	5.916612e-03
-2.100000e+00	-2.050000e+00	2.976322e+00	5.913695e-03	5.913695e-03
-2.050000e+00	-2.000000e+00	2.966264e+00	5.903694e-03	5.903694e-03
-2.000000e+00	-1.950000e+00	2.954162e+00	5.891638e-03	5.891638e-03
-1.950000e+00	-1.900000e+00	2.949672e+00	5.887160e-03	5.887160e-03
-1.900000e+00	-1.850000e+00	2.941306e+00	5.878806e-03	5.878806e-03
-1.850000e+00	-1.800000e+00	2.939732e+00	5.877232e-03	5.877232e-03
-1.800000e+00	-1.750000e+00	2.924786e+00	5.862273e-03	5.862273e-03
-1.750000e+00	-1.700000e+00	2.911074e+00	5.848515e-03	5.848515e-03
-1.700000e+00	-1.650000e+00	2.902826e+00	5.840223e-03	5.840223e-03
-1.650000e+00	-1.600000e+00	2.880030e+00	5.817247e-03	5.817247e-03
-1.600000e+00	-1.550000e+00	2.863910e+00	5.800943e-03	5.800943e-03
-1.550000e+00	-1.500000e+00	2.836990e+00	5.773616e-03	5.773616e-03
-1.500000e+00	-1.450000e+00	2.830376e+00	5.766880e-03	5.766880e-03
-1.450000e+00	-1.400000e+00	2.795302e+00	5.731038e-03	5.731038e-03
-1.400000e+00	-1.350000e+00	2.763470e+00	5.698314e-03	5.698314e-03
-1.350000e+00	-1.300000e+00	2.731840e+00	5.665608e-03	5.665608e-03
-1.300000e+00	-1.250000e+00	2.703122e+00	5.635751e-03	5.635751e-03
-1.250000e+00	-1.200000e+00	2.665240e+00	5.596122e-03	5.596122e-03
-1.200000e+00	-1.150000e+00	2.614046e+00	5.542115e-03	5.542115e-03
-1.150000e+00	-1.100000e+00	2.555590e+00	5.479797e-03	5.479797e-03
-1.100000e+00	-1.050000e+00	2.511398e+00	5.432212e-03	5.432212e-03
-1.050000e+00	-1.000000e+00	2.445798e+00	5.360795e-03	5.360795e-03
-1.000000e+00	-9.500000e-01	2.379374e+00	5.287500e-03	5.287500e-03
-9.500000e-01	-9.000000e-01	2.308334e+00	5.207968e-03	5.207968e-03
-9.000000e-01	-8.500000e-01	2.225450e+00	5.113613e-03	5.113613e-03
-8.500000e-01	-8.000000e-01	2.136008e+00	5.009801e-03	5.009801e-03
-8.000000e-01	-7.500000e-01	2.031856e+00	4.886135e-03	4.886135e-03
-7.500000e-01	-7.000000e-01	1.924274e+00	4.755021e-03	4.755021e-03
-7.000000e-01	-6.500000e-01	1.812073e+00	4.614310e-03	4.614310e-03
-6.500000e-01	-6.000000e-01	1.691001e+00	4.457495e-03	4.457495e-03
-6.000000e-01	-5.500000e-01	1.544302e+00	4.259760e-03	4.259760e-03
-5.500000e-01	-5.000000e-01	1.408602e+00	4.068301e-03	4.068301e-03
-5.000000e-01	-4.500000e-01	1.248379e+00	3.829942e-03	3.829942e-03
-4.500000e-01	-4.000000e-01	1.081905e+00	3.565442e-03	3.565442e-03
-4.000000e-01	-3.500000e-01	9.098964e-01	3.269753e-03	3.269753e-03
-3.500000e-01	-3.000000e-01	7.329768e-01	2.934702e-03	2.934702e-03
-3.000000e-01	-2.500000e-01	5.590532e-01	2.562982e-03	2.562982e-03
-2.500000e-01	-2.000000e-01	3.905464e-01	2.142176e-03	2.142176e-03
-2.000000e-01	-1.500000e-01	2.411334e-01	1.683247e-03	1.683247e-03
-1.500000e-01	-1.000000e-01	1.186280e-01	1.180626e-03	1.180626e-03
-1.000000e-01	-5.000000e-02	3.661300e-02	6.558985e-04	6.558985e-04
-5.000000e-02	0.000000e+00	3.313500e-03	1.973161e-04	1.973161e-04
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g2_c3/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g2_c3/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{2}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	1.789928e+02	4.586028e-02	4.586028e-02
-7.950000e+00	-7.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.900000e+00	-7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.850000e+00	-7.800000e+00	7.749834e+01	3.017624e-02	3.017624e-02
-7.800000e+00	-7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.750000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.650000e+00	-7.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.600000e+00	-7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.550000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.450000e+00	-7.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.400000e+00	-7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.350000e+00	-7.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.300000e+00	-7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.250000e+00	-7.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e+00	-7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.150000e+00	-7.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.100000e+00	-7.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.050000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.950000e+00	-6.900000e+00	1.791669e+02	4.588257e-02	4.588257e-02
-6.900000e+00	-6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.850000e+00	-6.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.800000e+00	-6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.750000e+00	-6.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.700000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e+00	-6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.550000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.450000e+00	-6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e+00	-6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.350000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.250000e+00	-6.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.200000e+00	-6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.150000e+00	-6.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.100000e+00	-6.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.050000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.950000e+00	-5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.900000e+00	-5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.850000e+00	-5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.800000e+00	-5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.750000e+00	-5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.700000e+00	-5.650000e+00	8.730250e-01	3.202818e-03	3.202818e-03
-5.650000e+00	-5.600000e+00	1.566287e+00	4.289973e-03	4.289973e-03
-5.600000e+00	-5.550000e+00	1.952991e+00	4.790370e-03	4.790370e-03
-5.550000e+00	-5.500000e+00	2.220890e+00	5.108372e-03	5.108372e-03
-5.500000e+00	-5.450000e+00	2.415260e+00	5.327223e-03	5.327223e-03
-5.450000e+00	-5.400000e+00	2.556976e+00	5.481284e-03	5.481284e-03
-5.400000e+00	-5.350000e+00	2.676968e+00	5.608419e-03	5.608419e-03
-5.350000e+00	-5.300000e+00	2.771872e+00	5.706969e-03	5.706969e-03
-5.300000e+00	-5.250000e+00	2.832396e+00	5.768939e-03	5.768939e-03
-5.250000e+00	-5.200000e+00	2.883074e+00	5.820320e-03	5.820320e-03
-5.200000e+00	-5.150000e+00	2.918242e+00	5.855710e-03	5.855710e-03
-5.150000e+00	-5.100000e+00	2.950978e+00	5.888462e-03	5.888462e-03
-5.100000e+00	-5.050000e+00	2.975546e+00	5.912924e-03	5.912924e-03
-5.050000e+00	-5.000000e+00	3.000504e+00	5.937669e-03	5.937669e-03
-5.000000e+00	-4.950000e+00	3.013780e+00	5.950792e-03	5.950792e-03
-4.950000e+00	-4.900000e+00	3.037082e+00	5.973751e-03	5.973751e-03
-4.900000e+00	-4.850000e+00	3.037704e+00	5.974364e-03	5.974364e-03
-4.850000e+00	-4.800000e+00	3.050546e+00	5.986980e-03	5.986980e-03
-4.800000e+00	-4.750000e+00	3.048278e+00	5.984754e-03	5.984754e-03
-4.750000e+00	-4.700000e+00	3.063496e+00	5.999672e-03	5.999672e-03
-4.700000e+00	-4.650000e+00	3.048726e+00	5.985192e-03	5.985192e-03
-4.650000e+00	-4.600000e+00	3.057362e+00	5.993663e-03	5.993663e-03
-4.600000e+00	-4.550000e+00	3.063448e+00	5.999626e-03	5.999626e-03
-4.550000e+00	-4.500000e+00	3.055752e+00	5.992085e-03	5.992085e-03
-4.500000e+00	-4.450000e+00	1.153499e+02	3.681524e-02	3.681524e-02
-4.450000e+00	-4.400000e+00	3.081696e+00	6.017469e-03	6.017469e-03
-4.400000e+00	-4.350000e+00	6.000778e+01	2.655356e-02	2.655356e-02
-4.350000e+00	-4.300000e+00	3.124102e+00	6.058729e-03	6.058729e-03
-4.300000e+00	-4.250000e+00	3.152806e+00	6.086500e-03	6.086500e-03
-4.250000e+00	-4.200000e+00	3.172382e+00	6.105366e-03	6.105366e-03
-4.200000e+00	-4.150000e+00	3.185836e+00	6.118298e-03	6.118298e-03
-4.150000e+00	-4.100000e+00	2.256602e+01	1.628345e-02	1.628345e-02
-4.100000e+00	-4.050000e+00	3.196212e+00	6.128253e-03	6.128253e-03
-4.050000e+00	-4.000000e+00	3.213648e+00	6.144947e-03	6.144947e-03
-4.000000e+00	-3.950000e+00	3.237396e+00	6.167609e-03	6.167609e-03
-3.950000e+00	-3.900000e+00	3.228630e+00	6.159253e-03	6.159253e-03
-3.900000e+00	-3.850000e+00	3.248746e+00	6.178411e-03	6.178411e-03
-3.850000e+00	-3.800000e+00	2.029384e+02	4.883160e-02	4.883160e-02
-3.800000e+00	-3.750000e+00	4.298572e+00	7.106915e-03	7.106915e-03
-3.750000e+00	-3.700000e+00	4.234888e+00	7.054071e-03	7.054071e-03
-3.700000e+00	-3.650000e+00	4.203386e+00	7.027788e-03	7.027788e-03
-3.650000e+00	-3.600000e+00	4.167314e+00	6.997565e-03	6.997565e-03
-3.600000e+00	-3.550000e+00	4.146082e+00	6.979716e-03	6.979716e-03
-3.550000e+00	-3.500000e+00	4.136234e+00	6.971425e-03	6.971425e-03
-3.500000e+00	-3.450000e+00	4.132510e+00	6.968285e-03	6.968285e-03
-3.450000e+00	-3.400000e+00	4.130900e+00	6.966928e-03	6.966928e-03
-3.400000e+00	-3.350000e+00	4.126800e+00	6.963468e-03	6.963468e-03
-3.350000e+00	-3.300000e+00	4.122052e+00	6.959463e-03	6.959463e-03
-3.300000e+00	-3.250000e+00	4.119950e+00	6.957686e-03	6.957686e-03
-3.250000e+00	-3.200000e+00	4.117810e+00	6.955881e-03	6.955881e-03
-3.200000e+00	-3.150000e+00	4.102184e+00	6.942668e-03	6.942668e-03
-3.150000e+00	-3.100000e+00	4.114134e+00	6.952775e-03	6.952775e-03
-3.100000e+00	-3.050000e+00	4.109844e+00	6.949150e-03	6.949150e-03
-3.050000e+00	-3.000000e+00	4.098236e+00	6.939328e-03	6.939328e-03
-3.000000e+00	-2.950000e+00	4.094582e+00	6.936232e-03	6.936232e-03
-2.950000e+00	-2.900000e+00	4.081246e+00	6.924929e-03	6.924929e-03
-2.900000e+00	-2.850000e+00	4.083772e+00	6.927072e-03	6.927072e-03
-2.850000e+00	-2.800000e+00	4.074536e+00	6.919234e-03	6.919234e-03
-2.800000e+00	-2.750000e+00	4.078636e+00	6.922713e-03	6.922713e-03
-2.750000e+00	-2.700000e+00	4.065524e+00	6.911579e-03	6.911579e-03
-2.700000e+00	-2.650000e+00	4.062998e+00	6.909428e-03	6.909428e-03
-2.650000e+00	-2.600000e+00	4.072962e+00	6.917896e-03	6.917896e-03
-2.600000e+00	-2.550000e+00	4.060366e+00	6.907190e-03	6.907190e-03
-2.550000e+00	-2.500000e+00	4.048826e+00	6.897371e-03	6.897371e-03
-2.500000e+00	-2.450000e+00	4.038064e+00	6.888196e-03	6.888196e-03
-2.450000e+00	-2.400000e+00	4.044574e+00	6.893745e-03	6.893745e-03
-2.400000e+00	-2.350000e+00	4.038392e+00	6.888477e-03	6.888477e-03
-2.350000e+00	-2.300000e+00	4.034832e+00	6.885440e-03	6.885440e-03
-2.300000e+00	-2.250000e+00	4.009464e+00	6.863760e-03	6.863760e-03
-2.250000e+00	-2.200000e+00	4.014834e+00	6.868354e-03	6.868354e-03
-2.200000e+00	-2.150000e+00	4.005610e+00	6.860461e-03	6.860461e-03
-2.150000e+00	-2.100000e+00	4.000040e+00	6.855690e-03	6.855690e-03
-2.100000e+00	-2.050000e+00	4.011872e+00	6.865823e-03	6.865823e-03
-2.050000e+00	-2.000000e+00	3.977176e+00	6.836066e-03	6.836066e-03
-2.000000e+00	-1.950000e+00	3.981582e+00	6.839854e-03	6.839854e-03
-1.950000e+00	-1.900000e+00	3.962264e+00	6.823240e-03	6.823240e-03
-1.900000e+00	-1.850000e+00	3.964626e+00	6.825274e-03	6.825274e-03
-1.850000e+00	-1.800000e+00	3.946578e+00	6.809720e-03	6.809720e-03
-1.800000e+00	-1.750000e+00	3.938270e+00	6.802550e-03	6.802550e-03
-1.750000e+00	-1.700000e+00	3.909848e+00	6.777958e-03	6.777958e-03
-1.700000e+00	-1.650000e+00	3.886230e+00	6.757455e-03	6.757455e-03
-1.650000e+00	-1.600000e+00	3.861168e+00	6.735631e-03	6.735631e-03
-1.600000e+00	-1.550000e+00	3.836622e+00	6.714188e-03	6.714188e-03
-1.550000e+00	-1.500000e+00	3.806190e+00	6.687505e-03	6.687505e-03
-1.500000e+00	-1.450000e+00	3.766416e+00	6.652473e-03	6.652473e-03
-1.450000e+00	-1.400000e+00	3.730202e+00	6.620414e-03	6.620414e-03
-1.400000e+00	-1.350000e+00	3.678572e+00	6.574438e-03	6.574438e-03
-1.350000e+00	-1.300000e+00	3.640572e+00	6.540391e-03	6.540391e-03
-1.300000e+00	-1.250000e+00	3.573504e+00	6.479867e-03	6.479867e-03
-1.250000e+00	-1.200000e+00	3.522344e+00	6.433316e-03	6.433316e-03
-1.200000e+00	-1.150000e+00	3.468178e+00	6.383657e-03	6.383657e-03
-1.150000e+00	-1.100000e+00	3.391368e+00	6.312572e-03	6.312572e-03
-1.100000e+00	-1.050000e+00	3.302384e+00	6.229207e-03	6.229207e-03
-1.050000e+00	-1.000000e+00	3.228864e+00	6.159477e-03	6.159477e-03
-1.000000e+00	-9.500000e-01	3.126804e+00	6.061349e-03	6.061349e-03
-9.500000e-01	-9.000000e-01	3.016342e+00	5.953320e-03	5.953320e-03
-9.000000e-01	-8.500000e-01	2.900346e+00	5.837728e-03	5.837728e-03
-8.500000e-01	-8.000000e-01	2.777054e+00	5.712301e-03	5.712301e-03
-8.000000e-01	-7.500000e-01	2.640790e+00	5.570392e-03	5.570392e-03
-7.500000e-01	-7.000000e-01	2.512080e+00	5.432949e-03	5.432949e-03
-7.000000e-01	-6.500000e-01	2.342210e+00	5.246043e-03	5.246043e-03
-6.500000e-01	-6.000000e-01	2.168040e+00	5.047223e-03	5.047223e-03
-6.000000e-01	-5.500000e-01	1.985903e+00	4.830565e-03	4.830565e-03
-5.500000e-01	-5.000000e-01	1.798514e+00	4.597014e-03	4.597014e-03
-5.000000e-01	-4.500000e-01	1.599621e+00	4.335384e-03	4.335384e-03
-4.500000e-01	-4.000000e-01	1.381342e+00	4.028742e-03	4.028742e-03
-4.000000e-01	-3.500000e-01	1.165330e+00	3.700355e-03	3.700355e-03
-3.500000e-01	-3.000000e-01	9.353236e-01	3.315125e-03	3.315125e-03
-3.000000e-01	-2.500000e-01	7.285352e-01	2.925797e-03	2.925797e-03
-2.500000e-01	-2.000000e-01	5.016780e-01	2.427904e-03	2.427904e-03
-2.000000e-01	-1.500000e-01	3.107052e-01	1.910703e-03	1.910703e-03
-1.500000e-01	-1.000000e-01	1.530320e-01	1.340942e-03	1.340942e-03
-1.000000e-01	-5.000000e-02	4.716450e-02	7.444346e-04	7.444346e-04
-5.000000e-02	0.000000e+00	4.265250e-03	2.238676e-04	2.238676e-04
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g1_c3/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f0_o0_k1_g1_c3/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=$\gamma=10^{1}$
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.950000e+00	-7.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.900000e+00	-7.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.850000e+00	-7.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.800000e+00	-7.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.750000e+00	-7.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.700000e+00	-7.650000e+00	1.534927e+02	4.246809e-02	4.246809e-02
-7.650000e+00	-7.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.600000e+00	-7.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.550000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.450000e+00	-7.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.400000e+00	-7.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.350000e+00	-7.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.300000e+00	-7.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.250000e+00	-7.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e+00	-7.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.150000e+00	-7.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.100000e+00	-7.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.050000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.950000e+00	-6.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.900000e+00	-6.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.850000e+00	-6.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.800000e+00	-6.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.750000e+00	-6.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.700000e+00	-6.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.650000e+00	-6.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.600000e+00	-6.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.550000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.450000e+00	-6.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e+00	-6.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.350000e+00	-6.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.300000e+00	-6.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.250000e+00	-6.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.200000e+00	-6.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.150000e+00	-6.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.100000e+00	-6.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.050000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.950000e+00	1.471052e+02	4.157507e-02	4.157507e-02
-5.950000e+00	-5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.900000e+00	-5.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.850000e+00	-5.800000e+00	7.830142e+01	3.033219e-02	3.033219e-02
-5.800000e+00	-5.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.750000e+00	-5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.700000e+00	-5.650000e+00	1.745756e+00	4.529088e-03	4.529088e-03
-5.650000e+00	-5.600000e+00	3.027328e+00	5.964152e-03	5.964152e-03
-5.600000e+00	-5.550000e+00	3.580988e+00	6.486648e-03	6.486648e-03
-5.550000e+00	-5.500000e+00	3.888216e+00	6.759180e-03	6.759180e-03
-5.500000e+00	-5.450000e+00	4.054760e+00	6.902423e-03	6.902423e-03
-5.450000e+00	-5.400000e+00	4.148608e+00	6.981845e-03	6.981845e-03
-5.400000e+00	-5.350000e+00	4.174282e+00	7.003413e-03	7.003413e-03
-5.350000e+00	-5.300000e+00	4.188134e+00	7.015027e-03	7.015027e-03
-5.300000e+00	-5.250000e+00	4.165446e+00	6.995999e-03	6.995999e-03
-5.250000e+00	-5.200000e+00	4.160780e+00	6.992078e-03	6.992078e-03
-5.200000e+00	-5.150000e+00	4.128668e+00	6.965044e-03	6.965044e-03
-5.150000e+00	-5.100000e+00	4.089928e+00	6.932290e-03	6.932290e-03
-5.100000e+00	-5.050000e+00	4.066346e+00	6.912276e-03	6.912276e-03
-5.050000e+00	-5.000000e+00	4.037512e+00	6.887725e-03	6.887725e-03
-5.000000e+00	-4.950000e+00	4.003800e+00	6.858910e-03	6.858910e-03
-4.950000e+00	-4.900000e+00	1.703945e+02	4.474523e-02	4.474523e-02
-4.900000e+00	-4.850000e+00	5.560840e+00	8.083309e-03	8.083309e-03
-4.850000e+00	-4.800000e+00	5.512854e+00	8.048356e-03	8.048356e-03
-4.800000e+00	-4.750000e+00	5.389138e+00	7.957535e-03	7.957535e-03
-4.750000e+00	-4.700000e+00	5.288652e+00	7.882997e-03	7.882997e-03
-4.700000e+00	-4.650000e+00	5.175076e+00	7.797895e-03	7.797895e-03
-4.650000e+00	-4.600000e+00	5.094824e+00	7.737193e-03	7.737193e-03
-4.600000e+00	-4.550000e+00	4.998368e+00	7.663605e-03	7.663605e-03
-4.550000e+00	-4.500000e+00	4.935940e+00	7.615595e-03	7.615595e-03
-4.500000e+00	-4.450000e+00	4.867532e+00	7.562637e-03	7.562637e-03
-4.450000e+00	-4.400000e+00	4.805326e+00	7.514160e-03	7.514160e-03
-4.400000e+00	-4.350000e+00	4.729186e+00	7.454392e-03	7.454392e-03
-4.350000e+00	-4.300000e+00	4.682598e+00	7.417582e-03	7.417582e-03
-4.300000e+00	-4.250000e+00	4.633154e+00	7.378317e-03	7.378317e-03
-4.250000e+00	-4.200000e+00	4.590960e+00	7.344642e-03	7.344642e-03
-4.200000e+00	-4.150000e+00	4.562866e+00	7.322136e-03	7.322136e-03
-4.150000e+00	-4.100000e+00	4.517334e+00	7.285512e-03	7.285512e-03
-4.100000e+00	-4.050000e+00	4.481380e+00	7.256459e-03	7.256459e-03
-4.050000e+00	-4.000000e+00	4.454190e+00	7.234412e-03	7.234412e-03
-4.000000e+00	-3.950000e+00	4.418434e+00	7.205317e-03	7.205317e-03
-3.950000e+00	-3.900000e+00	4.389448e+00	7.181643e-03	7.181643e-03
-3.900000e+00	-3.850000e+00	4.365606e+00	7.162114e-03	7.162114e-03
-3.850000e+00	-3.800000e+00	4.348334e+00	7.147931e-03	7.147931e-03
-3.800000e+00	-3.750000e+00	4.327066e+00	7.130431e-03	7.130431e-03
-3.750000e+00	-3.700000e+00	4.296000e+00	7.104787e-03	7.104787e-03
-3.700000e+00	-3.650000e+00	4.297680e+00	7.106175e-03	7.106175e-03
-3.650000e+00	-3.600000e+00	4.272418e+00	7.085261e-03	7.085261e-03
-3.600000e+00	-3.550000e+00	4.252842e+00	7.069008e-03	7.069008e-03
-3.550000e+00	-3.500000e+00	4.253994e+00	7.069967e-03	7.069967e-03
-3.500000e+00	-3.450000e+00	4.240516e+00	7.058759e-03	7.058759e-03
-3.450000e+00	-3.400000e+00	4.236156e+00	7.055129e-03	7.055129e-03
-3.400000e+00	-3.350000e+00	4.237274e+00	7.056058e-03	7.056058e-03
-3.350000e+00	-3.300000e+00	4.226392e+00	7.046994e-03	7.046994e-03
-3.300000e+00	-3.250000e+00	4.233630e+00	7.053025e-03	7.053025e-03
-3.250000e+00	-3.200000e+00	4.250162e+00	7.066781e-03	7.066781e-03
-3.200000e+00	-3.150000e+00	4.252854e+00	7.069020e-03	7.069020e-03
-3.150000e+00	-3.100000e+00	4.257096e+00	7.072544e-03	7.072544e-03
-3.100000e+00	-3.050000e+00	4.274238e+00	7.086771e-03	7.086771e-03
-3.050000e+00	-3.000000e+00	4.272300e+00	7.085162e-03	7.085162e-03
-3.000000e+00	-2.950000e+00	4.293250e+00	7.102512e-03	7.102512e-03
-2.950000e+00	-2.900000e+00	4.281266e+00	7.092593e-03	7.092593e-03
-2.900000e+00	-2.850000e+00	4.288350e+00	7.098459e-03	7.098459e-03
-2.850000e+00	-2.800000e+00	4.281946e+00	7.093157e-03	7.093157e-03
-2.800000e+00	-2.750000e+00	4.290654e+00	7.100363e-03	7.100363e-03
-2.750000e+00	-2.700000e+00	4.296422e+00	7.105136e-03	7.105136e-03
-2.700000e+00	-2.650000e+00	4.284544e+00	7.095308e-03	7.095308e-03
-2.650000e+00	-2.600000e+00	4.277752e+00	7.089683e-03	7.089683e-03
-2.600000e+00	-2.550000e+00	4.282358e+00	7.093498e-03	7.093498e-03
-2.550000e+00	-2.500000e+00	4.260362e+00	7.075255e-03	7.075255e-03
-2.500000e+00	-2.450000e+00	1.212088e+02	3.773862e-02	3.773862e-02
-2.450000e+00	-2.400000e+00	4.286858e+00	7.097225e-03	7.097225e-03
-2.400000e+00	-2.350000e+00	6.319416e+01	2.724943e-02	2.724943e-02
-2.350000e+00	-2.300000e+00	4.279174e+00	7.090859e-03	7.090859e-03
-2.300000e+00	-2.250000e+00	4.270220e+00	7.083437e-03	7.083437e-03
-2.250000e+00	-2.200000e+00	4.270550e+00	7.083711e-03	7.083711e-03
-2.200000e+00	-2.150000e+00	4.278856e+00	7.090597e-03	7.090597e-03
-2.150000e+00	-2.100000e+00	2.404490e+01	1.680856e-02	1.680856e-02
-2.100000e+00	-2.050000e+00	4.278974e+00	7.090695e-03	7.090695e-03
-2.050000e+00	-2.000000e+00	4.271490e+00	7.084490e-03	7.084490e-03
-2.000000e+00	-1.950000e+00	4.268576e+00	7.082073e-03	7.082073e-03
-1.950000e+00	-1.900000e+00	4.248576e+00	7.065462e-03	7.065462e-03
-1.900000e+00	-1.850000e+00	4.249504e+00	7.066235e-03	7.066235e-03
-1.850000e+00	-1.800000e+00	2.245952e+02	5.137114e-02	5.137114e-02
-1.800000e+00	-1.750000e+00	5.358788e+00	7.935097e-03	7.935097e-03
-1.750000e+00	-1.700000e+00	5.236388e+00	7.843951e-03	7.843951e-03
-1.700000e+00	-1.650000e+00	5.153432e+00	7.781571e-03	7.781571e-03
-1.650000e+00	-1.600000e+00	5.095658e+00	7.737827e-03	7.737827e-03
-1.600000e+00	-1.550000e+00	5.029234e+00	7.687231e-03	7.687231e-03
-1.550000e+00	-1.500000e+00	4.955104e+00	7.630366e-03	7.630366e-03
-1.500000e+00	-1.450000e+00	4.898188e+00	7.586417e-03	7.586417e-03
-1.450000e+00	-1.400000e+00	4.854102e+00	7.552197e-03	7.552197e-03
-1.400000e+00	-1.350000e+00	4.799322e+00	7.509463e-03	7.509463e-03
-1.350000e+00	-1.300000e+00	4.714252e+00	7.442612e-03	7.442612e-03
-1.300000e+00	-1.250000e+00	4.641578e+00	7.385023e-03	7.385023e-03
-1.250000e+00	-1.200000e+00	4.534114e+00	7.299030e-03	7.299030e-03
-1.200000e+00	-1.150000e+00	4.442734e+00	7.225103e-03	7.225103e-03
-1.150000e+00	-1.100000e+00	4.339252e+00	7.140462e-03	7.140462e-03
-1.100000e+00	-1.050000e+00	4.243548e+00	7.061280e-03	7.061280e-03
-1.050000e+00	-1.000000e+00	4.115836e+00	6.954213e-03	6.954213e-03
-1.000000e+00	-9.500000e-01	3.999442e+00	6.855176e-03	6.855176e-03
-9.500000e-01	-9.000000e-01	3.866256e+00	6.740065e-03	6.740065e-03
-9.000000e-01	-8.500000e-01	3.721260e+00	6.612473e-03	6.612473e-03
-8.500000e-01	-8.000000e-01	3.566278e+00	6.473311e-03	6.473311e-03
-8.000000e-01	-7.500000e-01	3.399686e+00	6.320309e-03	6.320309e-03
-7.500000e-01	-7.000000e-01	3.193708e+00	6.125853e-03	6.125853e-03
-7.000000e-01	-6.500000e-01	2.976216e+00	5.913589e-03	5.913589e-03
-6.500000e-01	-6.000000e-01	2.753424e+00	5.687947e-03	5.687947e-03
-6.000000e-01	-5.500000e-01	2.501010e+00	5.420967e-03	5.420967e-03
-5.500000e-01	-5.000000e-01	2.249890e+00	5.141615e-03	5.141615e-03
-5.000000e-01	-4.500000e-01	1.988887e+00	4.834193e-03	4.834193e-03
-4.500000e-01	-4.000000e-01	1.712269e+00	4.485438e-03	4.485438e-03
-4.000000e-01	-3.500000e-01	1.436943e+00	4.109024e-03	4.109024e-03
-3.500000e-01	-3.000000e-01	1.154825e+00	3.683639e-03	3.683639e-03
-3.000000e-01	-2.500000e-01	8.854918e-01	3.225605e-03	3.225605e-03
-2.500000e-01	-2.000000e-01	6.196010e-01	2.698205e-03	2.698205e-03
-2.000000e-01	-1.500000e-01	3.831440e-01	2.121778e-03	2.121778e-03
-1.500000e-01	-1.000000e-01	1.874360e-01	1.484039e-03	1.484039e-03
-1.000000e-01	-5.000000e-02	5.788050e-02	8.246793e-04	8.246793e-04
-5.000000e-02	0.000000e+00	5.123000e-03	2.453472e-04	2.453472e-04
# END HISTO1D



==> figures/sudakov.dat <==
# BEGIN PLOT
LegendOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.1.yoda/Pressure/log10_dpz
DrawOnly=//lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.yoda/Pressure/log10_dpz //lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.1.yoda/Pressure/log10_dpz
RatioPlotReference=//lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.yoda/Pressure/log10_dpz
RatioPlot=0
LogY=1
#XMin=-6
YMin=1e-3
YMax=4e-2
Legend=1
LegendXPos=0.3
LegendYPos=0.6
XLabel=$\log_{10}(\Delta p_z/(\gamma T))$
YLabel=$1/N\; {\rm d}N/{\rm d}\log_{10}(\Delta p_z/(\gamma T))$
# END PLOT

# BEGIN SPECIAL /LL_JetRates/log10_y_34
\rput[tl](0.3,0.4){$\gamma=10^8$, $T=100$ GeV}
\rput[tl](0.3,0.3){$k_{\perp,0}=10^{-6}\gamma T$}
\rput[tl](0.3,0.2){single emission, full SM}
# END SPECIAL

# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=Resummed
Rebin=2
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	2.254458e+00	1.286708e-02	1.286708e-02
-7.950000e+00	-7.900000e+00	2.276710e+00	1.293042e-02	1.293042e-02
-7.900000e+00	-7.850000e+00	2.265180e+00	1.289764e-02	1.289764e-02
-7.850000e+00	-7.800000e+00	2.277370e+00	1.293230e-02	1.293230e-02
-7.800000e+00	-7.750000e+00	2.251374e+00	1.285828e-02	1.285828e-02
-7.750000e+00	-7.700000e+00	2.248216e+00	1.284925e-02	1.284925e-02
-7.700000e+00	-7.650000e+00	2.268558e+00	1.290725e-02	1.290725e-02
-7.650000e+00	-7.600000e+00	2.258938e+00	1.287986e-02	1.287986e-02
-7.600000e+00	-7.550000e+00	2.244104e+00	1.283750e-02	1.283750e-02
-7.550000e+00	-7.500000e+00	2.256660e+00	1.287336e-02	1.287336e-02
-7.500000e+00	-7.450000e+00	2.241018e+00	1.282867e-02	1.282867e-02
-7.450000e+00	-7.400000e+00	2.248656e+00	1.285051e-02	1.285051e-02
-7.400000e+00	-7.350000e+00	2.248656e+00	1.285051e-02	1.285051e-02
-7.350000e+00	-7.300000e+00	2.246012e+00	1.284296e-02	1.284296e-02
-7.300000e+00	-7.250000e+00	2.261360e+00	1.288676e-02	1.288676e-02
-7.250000e+00	-7.200000e+00	2.251520e+00	1.285870e-02	1.285870e-02
-7.200000e+00	-7.150000e+00	2.256882e+00	1.287399e-02	1.287399e-02
-7.150000e+00	-7.100000e+00	2.266354e+00	1.290099e-02	1.290099e-02
-7.100000e+00	-7.050000e+00	2.255780e+00	1.287085e-02	1.287085e-02
-7.050000e+00	-7.000000e+00	2.273258e+00	1.292062e-02	1.292062e-02
-7.000000e+00	-6.950000e+00	2.243590e+00	1.283603e-02	1.283603e-02
-6.950000e+00	-6.900000e+00	2.261582e+00	1.288739e-02	1.288739e-02
-6.900000e+00	-6.850000e+00	2.234116e+00	1.280890e-02	1.280890e-02
-6.850000e+00	-6.800000e+00	2.245792e+00	1.284233e-02	1.284233e-02
-6.800000e+00	-6.750000e+00	2.233382e+00	1.280679e-02	1.280679e-02
-6.750000e+00	-6.700000e+00	2.243296e+00	1.283519e-02	1.283519e-02
-6.700000e+00	-6.650000e+00	2.238448e+00	1.282131e-02	1.282131e-02
-6.650000e+00	-6.600000e+00	2.237274e+00	1.281795e-02	1.281795e-02
-6.600000e+00	-6.550000e+00	2.238742e+00	1.282215e-02	1.282215e-02
-6.550000e+00	-6.500000e+00	2.238376e+00	1.282110e-02	1.282110e-02
-6.500000e+00	-6.450000e+00	2.240578e+00	1.282741e-02	1.282741e-02
-6.450000e+00	-6.400000e+00	2.250492e+00	1.285576e-02	1.285576e-02
-6.400000e+00	-6.350000e+00	2.253796e+00	1.286519e-02	1.286519e-02
-6.350000e+00	-6.300000e+00	2.240726e+00	1.282783e-02	1.282783e-02
-6.300000e+00	-6.250000e+00	2.248582e+00	1.285030e-02	1.285030e-02
-6.250000e+00	-6.200000e+00	2.239476e+00	1.282426e-02	1.282426e-02
-6.200000e+00	-6.150000e+00	2.255632e+00	1.287043e-02	1.287043e-02
-6.150000e+00	-6.100000e+00	2.234924e+00	1.281121e-02	1.281121e-02
-6.100000e+00	-6.050000e+00	2.228754e+00	1.279352e-02	1.279352e-02
-6.050000e+00	-6.000000e+00	2.243442e+00	1.283561e-02	1.283561e-02
-6.000000e+00	-5.950000e+00	2.258056e+00	1.287734e-02	1.287734e-02
-5.950000e+00	-5.900000e+00	2.227654e+00	1.279036e-02	1.279036e-02
-5.900000e+00	-5.850000e+00	2.231178e+00	1.280047e-02	1.280047e-02
-5.850000e+00	-5.800000e+00	2.266282e+00	1.290078e-02	1.290078e-02
-5.800000e+00	-5.750000e+00	2.230444e+00	1.279837e-02	1.279837e-02
-5.750000e+00	-5.700000e+00	2.245132e+00	1.284044e-02	1.284044e-02
-5.700000e+00	-5.650000e+00	2.234850e+00	1.281100e-02	1.281100e-02
-5.650000e+00	-5.600000e+00	2.231618e+00	1.280174e-02	1.280174e-02
-5.600000e+00	-5.550000e+00	2.212746e+00	1.274749e-02	1.274749e-02
-5.550000e+00	-5.500000e+00	2.240726e+00	1.282783e-02	1.282783e-02
-5.500000e+00	-5.450000e+00	2.244764e+00	1.283939e-02	1.283939e-02
-5.450000e+00	-5.400000e+00	2.236906e+00	1.281690e-02	1.281690e-02
-5.400000e+00	-5.350000e+00	2.235952e+00	1.281416e-02	1.281416e-02
-5.350000e+00	-5.300000e+00	2.233968e+00	1.280848e-02	1.280848e-02
-5.300000e+00	-5.250000e+00	2.223688e+00	1.277897e-02	1.277897e-02
-5.250000e+00	-5.200000e+00	2.238448e+00	1.282131e-02	1.282131e-02
-5.200000e+00	-5.150000e+00	2.242708e+00	1.283350e-02	1.283350e-02
-5.150000e+00	-5.100000e+00	2.231032e+00	1.280005e-02	1.280005e-02
-5.100000e+00	-5.050000e+00	2.248216e+00	1.284925e-02	1.284925e-02
-5.050000e+00	-5.000000e+00	2.233234e+00	1.280637e-02	1.280637e-02
-5.000000e+00	-4.950000e+00	2.248290e+00	1.284946e-02	1.284946e-02
-4.950000e+00	-4.900000e+00	2.243590e+00	1.283603e-02	1.283603e-02
-4.900000e+00	-4.850000e+00	2.247188e+00	1.284632e-02	1.284632e-02
-4.850000e+00	-4.800000e+00	2.232354e+00	1.280384e-02	1.280384e-02
-4.800000e+00	-4.750000e+00	2.253944e+00	1.286561e-02	1.286561e-02
-4.750000e+00	-4.700000e+00	2.251226e+00	1.285786e-02	1.285786e-02
-4.700000e+00	-4.650000e+00	2.237200e+00	1.281774e-02	1.281774e-02
-4.650000e+00	-4.600000e+00	2.223982e+00	1.277981e-02	1.277981e-02
-4.600000e+00	-4.550000e+00	2.239918e+00	1.282552e-02	1.282552e-02
-4.550000e+00	-4.500000e+00	2.257982e+00	1.287713e-02	1.287713e-02
-4.500000e+00	-4.450000e+00	2.229342e+00	1.279521e-02	1.279521e-02
-4.450000e+00	-4.400000e+00	2.262904e+00	1.289116e-02	1.289116e-02
-4.400000e+00	-4.350000e+00	2.231546e+00	1.280153e-02	1.280153e-02
-4.350000e+00	-4.300000e+00	2.248656e+00	1.285051e-02	1.285051e-02
-4.300000e+00	-4.250000e+00	2.249318e+00	1.285240e-02	1.285240e-02
-4.250000e+00	-4.200000e+00	2.227212e+00	1.278909e-02	1.278909e-02
-4.200000e+00	-4.150000e+00	2.219354e+00	1.276651e-02	1.276651e-02
-4.150000e+00	-4.100000e+00	2.254384e+00	1.286687e-02	1.286687e-02
-4.100000e+00	-4.050000e+00	2.220896e+00	1.277095e-02	1.277095e-02
-4.050000e+00	-4.000000e+00	2.242120e+00	1.283182e-02	1.283182e-02
-4.000000e+00	-3.950000e+00	2.249318e+00	1.285240e-02	1.285240e-02
-3.950000e+00	-3.900000e+00	2.247702e+00	1.284779e-02	1.284779e-02
-3.900000e+00	-3.850000e+00	2.242414e+00	1.283266e-02	1.283266e-02
-3.850000e+00	-3.800000e+00	2.259304e+00	1.288090e-02	1.288090e-02
-3.800000e+00	-3.750000e+00	2.247702e+00	1.284779e-02	1.284779e-02
-3.750000e+00	-3.700000e+00	2.242488e+00	1.283287e-02	1.283287e-02
-3.700000e+00	-3.650000e+00	2.243810e+00	1.283666e-02	1.283666e-02
-3.650000e+00	-3.600000e+00	2.236246e+00	1.281500e-02	1.281500e-02
-3.600000e+00	-3.550000e+00	2.247114e+00	1.284611e-02	1.284611e-02
-3.550000e+00	-3.500000e+00	2.240138e+00	1.282615e-02	1.282615e-02
-3.500000e+00	-3.450000e+00	2.244838e+00	1.283960e-02	1.283960e-02
-3.450000e+00	-3.400000e+00	2.236686e+00	1.281626e-02	1.281626e-02
-3.400000e+00	-3.350000e+00	2.224716e+00	1.278192e-02	1.278192e-02
-3.350000e+00	-3.300000e+00	2.249832e+00	1.285387e-02	1.285387e-02
-3.300000e+00	-3.250000e+00	2.261948e+00	1.288844e-02	1.288844e-02
-3.250000e+00	-3.200000e+00	2.264298e+00	1.289513e-02	1.289513e-02
-3.200000e+00	-3.150000e+00	2.239550e+00	1.282447e-02	1.282447e-02
-3.150000e+00	-3.100000e+00	2.221484e+00	1.277264e-02	1.277264e-02
-3.100000e+00	-3.050000e+00	2.245572e+00	1.284170e-02	1.284170e-02
-3.050000e+00	-3.000000e+00	2.240432e+00	1.282699e-02	1.282699e-02
-3.000000e+00	-2.950000e+00	2.252254e+00	1.286079e-02	1.286079e-02
-2.950000e+00	-2.900000e+00	2.237568e+00	1.281879e-02	1.281879e-02
-2.900000e+00	-2.850000e+00	2.229930e+00	1.279689e-02	1.279689e-02
-2.850000e+00	-2.800000e+00	2.243222e+00	1.283498e-02	1.283498e-02
-2.800000e+00	-2.750000e+00	2.215830e+00	1.275637e-02	1.275637e-02
-2.750000e+00	-2.700000e+00	2.210616e+00	1.274135e-02	1.274135e-02
-2.700000e+00	-2.650000e+00	2.238154e+00	1.282047e-02	1.282047e-02
-2.650000e+00	-2.600000e+00	2.228976e+00	1.279415e-02	1.279415e-02
-2.600000e+00	-2.550000e+00	2.224716e+00	1.278192e-02	1.278192e-02
-2.550000e+00	-2.500000e+00	2.226992e+00	1.278846e-02	1.278846e-02
-2.500000e+00	-2.450000e+00	2.234190e+00	1.280911e-02	1.280911e-02
-2.450000e+00	-2.400000e+00	2.213920e+00	1.275087e-02	1.275087e-02
-2.400000e+00	-2.350000e+00	2.210762e+00	1.274178e-02	1.274178e-02
-2.350000e+00	-2.300000e+00	2.207018e+00	1.273098e-02	1.273098e-02
-2.300000e+00	-2.250000e+00	2.186308e+00	1.267111e-02	1.267111e-02
-2.250000e+00	-2.200000e+00	2.197176e+00	1.270257e-02	1.270257e-02
-2.200000e+00	-2.150000e+00	2.208340e+00	1.273479e-02	1.273479e-02
-2.150000e+00	-2.100000e+00	2.178818e+00	1.264938e-02	1.264938e-02
-2.100000e+00	-2.050000e+00	2.162954e+00	1.260325e-02	1.260325e-02
-2.050000e+00	-2.000000e+00	2.166040e+00	1.261224e-02	1.261224e-02
-2.000000e+00	-1.950000e+00	2.148194e+00	1.256017e-02	1.256017e-02
-1.950000e+00	-1.900000e+00	2.156126e+00	1.258334e-02	1.258334e-02
-1.900000e+00	-1.850000e+00	2.155170e+00	1.258055e-02	1.258055e-02
-1.850000e+00	-1.800000e+00	2.135856e+00	1.252406e-02	1.252406e-02
-1.800000e+00	-1.750000e+00	2.158034e+00	1.258891e-02	1.258891e-02
-1.750000e+00	-1.700000e+00	2.105894e+00	1.243590e-02	1.243590e-02
-1.700000e+00	-1.650000e+00	2.091132e+00	1.239224e-02	1.239224e-02
-1.650000e+00	-1.600000e+00	2.084450e+00	1.237242e-02	1.237242e-02
-1.600000e+00	-1.550000e+00	2.064622e+00	1.231343e-02	1.231343e-02
-1.550000e+00	-1.500000e+00	2.044060e+00	1.225196e-02	1.225196e-02
-1.500000e+00	-1.450000e+00	2.042224e+00	1.224646e-02	1.224646e-02
-1.450000e+00	-1.400000e+00	2.019972e+00	1.217956e-02	1.217956e-02
-1.400000e+00	-1.350000e+00	2.005946e+00	1.213720e-02	1.213720e-02
-1.350000e+00	-1.300000e+00	1.974881e+00	1.204286e-02	1.204286e-02
-1.300000e+00	-1.250000e+00	1.948223e+00	1.196130e-02	1.196130e-02
-1.250000e+00	-1.200000e+00	1.914442e+00	1.185714e-02	1.185714e-02
-1.200000e+00	-1.150000e+00	1.897845e+00	1.180563e-02	1.180563e-02
-1.150000e+00	-1.100000e+00	1.850552e+00	1.165761e-02	1.165761e-02
-1.100000e+00	-1.050000e+00	1.791067e+00	1.146872e-02	1.146872e-02
-1.050000e+00	-1.000000e+00	1.800614e+00	1.149924e-02	1.149924e-02
-1.000000e+00	-9.500000e-01	1.744875e+00	1.131986e-02	1.131986e-02
-9.500000e-01	-9.000000e-01	1.718952e+00	1.123546e-02	1.123546e-02
-9.000000e-01	-8.500000e-01	1.677606e+00	1.109951e-02	1.109951e-02
-8.500000e-01	-8.000000e-01	1.628256e+00	1.093504e-02	1.093504e-02
-8.000000e-01	-7.500000e-01	1.581256e+00	1.077606e-02	1.077606e-02
-7.500000e-01	-7.000000e-01	1.540058e+00	1.063475e-02	1.063475e-02
-7.000000e-01	-6.500000e-01	1.488505e+00	1.045524e-02	1.045524e-02
-6.500000e-01	-6.000000e-01	1.420428e+00	1.021336e-02	1.021336e-02
-6.000000e-01	-5.500000e-01	1.351911e+00	9.963983e-03	9.963983e-03
-5.500000e-01	-5.000000e-01	1.294703e+00	9.750885e-03	9.750885e-03
-5.000000e-01	-4.500000e-01	1.203567e+00	9.401434e-03	9.401434e-03
-4.500000e-01	-4.000000e-01	1.110008e+00	9.028632e-03	9.028632e-03
-4.000000e-01	-3.500000e-01	1.003744e+00	8.585595e-03	8.585595e-03
-3.500000e-01	-3.000000e-01	8.838938e-01	8.056734e-03	8.056734e-03
-3.000000e-01	-2.500000e-01	7.639704e-01	7.490266e-03	7.490266e-03
-2.500000e-01	-2.000000e-01	5.979282e-01	6.626489e-03	6.626489e-03
-2.000000e-01	-1.500000e-01	4.128656e-01	5.506344e-03	5.506344e-03
-1.500000e-01	-1.000000e-01	2.282438e-01	4.094100e-03	4.094100e-03
-1.000000e-01	-5.000000e-02	8.746406e-02	2.534392e-03	2.534392e-03
-5.000000e-02	0.000000e+00	8.812500e-03	8.044675e-04	8.044675e-04
# END HISTO1D


# BEGIN HISTO1D //lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.1.yoda/Pressure/log10_dpz
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//lfstev/sherpa/shoeche/runs/psw/ps/f1_o0_k1_sud_g6_c6/run_123456.1.yoda/Pressure/log10_dpz
ScaledBy=3.125e-07
Title=Fixed~Order
Rebin=2
Scale=0.0106382978723
# xlow	 xhigh	 val	 errminus	 errplus
-8.000000e+00	-7.950000e+00	2.786632e+00	1.593334e-02	1.593334e-02
-7.950000e+00	-7.900000e+00	2.810414e+00	1.599029e-02	1.599029e-02
-7.900000e+00	-7.850000e+00	2.790612e+00	1.591797e-02	1.591797e-02
-7.850000e+00	-7.800000e+00	2.800464e+00	1.593117e-02	1.593117e-02
-7.800000e+00	-7.750000e+00	2.765226e+00	1.582100e-02	1.582100e-02
-7.750000e+00	-7.700000e+00	2.757176e+00	1.578615e-02	1.578615e-02
-7.700000e+00	-7.650000e+00	2.775788e+00	1.582054e-02	1.582054e-02
-7.650000e+00	-7.600000e+00	2.759254e+00	1.575955e-02	1.575955e-02
-7.600000e+00	-7.550000e+00	2.736350e+00	1.568003e-02	1.568003e-02
-7.550000e+00	-7.500000e+00	2.749498e+00	1.571178e-02	1.571178e-02
-7.500000e+00	-7.450000e+00	2.724288e+00	1.562060e-02	1.562060e-02
-7.450000e+00	-7.400000e+00	2.728156e+00	1.561629e-02	1.561629e-02
-7.400000e+00	-7.350000e+00	2.724930e+00	1.559724e-02	1.559724e-02
-7.350000e+00	-7.300000e+00	2.718010e+00	1.556733e-02	1.556733e-02
-7.300000e+00	-7.250000e+00	2.730744e+00	1.558633e-02	1.558633e-02
-7.250000e+00	-7.200000e+00	2.715378e+00	1.553245e-02	1.553245e-02
-7.200000e+00	-7.150000e+00	2.716972e+00	1.552272e-02	1.552272e-02
-7.150000e+00	-7.100000e+00	2.724902e+00	1.553518e-02	1.553518e-02
-7.100000e+00	-7.050000e+00	2.708256e+00	1.547611e-02	1.547611e-02
-7.050000e+00	-7.000000e+00	2.724214e+00	1.550702e-02	1.550702e-02
-7.000000e+00	-6.950000e+00	2.683828e+00	1.537761e-02	1.537761e-02
-6.950000e+00	-6.900000e+00	2.701750e+00	1.541814e-02	1.541814e-02
-6.900000e+00	-6.850000e+00	2.665610e+00	1.530488e-02	1.530488e-02
-6.850000e+00	-6.800000e+00	2.673754e+00	1.531155e-02	1.531155e-02
-6.800000e+00	-6.750000e+00	2.656090e+00	1.525238e-02	1.525238e-02
-6.750000e+00	-6.700000e+00	2.663222e+00	1.525913e-02	1.525913e-02
-6.700000e+00	-6.650000e+00	2.653226e+00	1.521807e-02	1.521807e-02
-6.650000e+00	-6.600000e+00	2.647980e+00	1.519165e-02	1.519165e-02
-6.600000e+00	-6.550000e+00	2.645216e+00	1.517060e-02	1.517060e-02
-6.550000e+00	-6.500000e+00	2.641484e+00	1.515048e-02	1.515048e-02
-6.500000e+00	-6.450000e+00	2.640452e+00	1.513661e-02	1.513661e-02
-6.450000e+00	-6.400000e+00	2.648676e+00	1.515005e-02	1.515005e-02
-6.400000e+00	-6.350000e+00	2.646870e+00	1.512848e-02	1.512848e-02
-6.350000e+00	-6.300000e+00	2.626502e+00	1.505551e-02	1.505551e-02
-6.300000e+00	-6.250000e+00	2.632868e+00	1.506543e-02	1.506543e-02
-6.250000e+00	-6.200000e+00	2.617898e+00	1.500997e-02	1.500997e-02
-6.200000e+00	-6.150000e+00	2.632920e+00	1.504181e-02	1.504181e-02
-6.150000e+00	-6.100000e+00	2.605016e+00	1.495106e-02	1.495106e-02
-6.100000e+00	-6.050000e+00	2.592630e+00	1.490002e-02	1.490002e-02
-6.050000e+00	-6.000000e+00	2.607902e+00	1.493881e-02	1.493881e-02
-6.000000e+00	-5.950000e+00	2.619728e+00	1.495729e-02	1.495729e-02
-5.950000e+00	-5.900000e+00	2.581018e+00	1.483648e-02	1.483648e-02
-5.900000e+00	-5.850000e+00	2.581094e+00	1.482487e-02	1.482487e-02
-5.850000e+00	-5.800000e+00	2.616758e+00	1.491278e-02	1.491278e-02
-5.800000e+00	-5.750000e+00	2.572838e+00	1.477967e-02	1.477967e-02
-5.750000e+00	-5.700000e+00	2.584960e+00	1.480028e-02	1.480028e-02
-5.700000e+00	-5.650000e+00	2.570864e+00	1.475313e-02	1.475313e-02
-5.650000e+00	-5.600000e+00	2.561954e+00	1.471218e-02	1.471218e-02
-5.600000e+00	-5.550000e+00	2.536386e+00	1.462720e-02	1.462720e-02
-5.550000e+00	-5.500000e+00	2.565164e+00	1.470068e-02	1.470068e-02
-5.500000e+00	-5.450000e+00	2.565772e+00	1.469064e-02	1.469064e-02
-5.450000e+00	-5.400000e+00	2.551794e+00	1.463598e-02	1.463598e-02
-5.400000e+00	-5.350000e+00	2.546600e+00	1.460905e-02	1.460905e-02
-5.350000e+00	-5.300000e+00	2.542750e+00	1.459326e-02	1.459326e-02
-5.300000e+00	-5.250000e+00	2.526232e+00	1.453168e-02	1.453168e-02
-5.250000e+00	-5.200000e+00	2.538544e+00	1.455418e-02	1.455418e-02
-5.200000e+00	-5.150000e+00	2.540176e+00	1.454920e-02	1.454920e-02
-5.150000e+00	-5.100000e+00	2.523662e+00	1.449244e-02	1.449244e-02
-5.100000e+00	-5.050000e+00	2.540414e+00	1.453268e-02	1.453268e-02
-5.050000e+00	-5.000000e+00	2.518444e+00	1.445507e-02	1.445507e-02
-5.000000e+00	-4.950000e+00	2.532352e+00	1.448574e-02	1.448574e-02
-4.950000e+00	-4.900000e+00	2.522500e+00	1.444449e-02	1.444449e-02
-4.900000e+00	-4.850000e+00	2.523424e+00	1.443803e-02	1.443803e-02
-4.850000e+00	-4.800000e+00	2.502982e+00	1.436840e-02	1.436840e-02
-4.800000e+00	-4.750000e+00	2.523546e+00	1.441672e-02	1.441672e-02
-4.750000e+00	-4.700000e+00	2.517040e+00	1.438803e-02	1.438803e-02
-4.700000e+00	-4.650000e+00	2.497228e+00	1.431946e-02	1.431946e-02
-4.650000e+00	-4.600000e+00	2.479816e+00	1.426142e-02	1.426142e-02
-4.600000e+00	-4.550000e+00	2.493840e+00	1.429064e-02	1.429064e-02
-4.550000e+00	-4.500000e+00	2.509456e+00	1.432250e-02	1.432250e-02
-4.500000e+00	-4.450000e+00	2.474114e+00	1.421113e-02	1.421113e-02
-4.450000e+00	-4.400000e+00	2.507978e+00	1.429830e-02	1.429830e-02
-4.400000e+00	-4.350000e+00	2.470526e+00	1.418294e-02	1.418294e-02
-4.350000e+00	-4.300000e+00	2.485482e+00	1.421443e-02	1.421443e-02
-4.300000e+00	-4.250000e+00	2.482528e+00	1.419522e-02	1.419522e-02
-4.250000e+00	-4.200000e+00	2.455080e+00	1.410759e-02	1.410759e-02
-4.200000e+00	-4.150000e+00	2.442806e+00	1.406166e-02	1.406166e-02
-4.150000e+00	-4.100000e+00	2.477238e+00	1.414839e-02	1.414839e-02
-4.100000e+00	-4.050000e+00	2.437536e+00	1.402617e-02	1.402617e-02
-4.050000e+00	-4.000000e+00	2.457538e+00	1.407406e-02	1.407406e-02
-4.000000e+00	-3.950000e+00	2.460956e+00	1.407077e-02	1.407077e-02
-3.950000e+00	-3.900000e+00	2.456034e+00	1.404753e-02	1.404753e-02
-3.900000e+00	-3.850000e+00	2.446306e+00	1.400823e-02	1.400823e-02
-3.850000e+00	-3.800000e+00	2.462164e+00	1.404604e-02	1.404604e-02
-3.800000e+00	-3.750000e+00	2.446432e+00	1.399224e-02	1.399224e-02
-3.750000e+00	-3.700000e+00	2.436538e+00	1.395150e-02	1.395150e-02
-3.700000e+00	-3.650000e+00	2.435898e+00	1.394367e-02	1.394367e-02
-3.650000e+00	-3.600000e+00	2.423342e+00	1.389508e-02	1.389508e-02
-3.600000e+00	-3.550000e+00	2.432204e+00	1.391191e-02	1.391191e-02
-3.550000e+00	-3.500000e+00	2.421344e+00	1.387126e-02	1.387126e-02
-3.500000e+00	-3.450000e+00	2.422870e+00	1.386522e-02	1.386522e-02
-3.450000e+00	-3.400000e+00	2.410886e+00	1.382169e-02	1.382169e-02
-3.400000e+00	-3.350000e+00	2.393876e+00	1.376096e-02	1.376096e-02
-3.350000e+00	-3.300000e+00	2.418286e+00	1.382335e-02	1.382335e-02
-3.300000e+00	-3.250000e+00	2.427882e+00	1.384060e-02	1.384060e-02
-3.250000e+00	-3.200000e+00	2.427086e+00	1.382887e-02	1.382887e-02
-3.200000e+00	-3.150000e+00	2.397186e+00	1.373366e-02	1.373366e-02
-3.150000e+00	-3.100000e+00	2.374622e+00	1.365945e-02	1.365945e-02
-3.100000e+00	-3.050000e+00	2.396830e+00	1.371282e-02	1.371282e-02
-3.050000e+00	-3.000000e+00	2.388324e+00	1.367978e-02	1.367978e-02
-3.000000e+00	-2.950000e+00	2.397872e+00	1.369819e-02	1.369819e-02
-2.950000e+00	-2.900000e+00	2.379366e+00	1.363685e-02	1.363685e-02
-2.900000e+00	-2.850000e+00	2.366936e+00	1.358873e-02	1.358873e-02
-2.850000e+00	-2.800000e+00	2.378466e+00	1.361424e-02	1.361424e-02
-2.800000e+00	-2.750000e+00	2.346152e+00	1.351184e-02	1.351184e-02
-2.750000e+00	-2.700000e+00	2.337352e+00	1.347696e-02	1.347696e-02
-2.700000e+00	-2.650000e+00	2.362498e+00	1.353769e-02	1.353769e-02
-2.650000e+00	-2.600000e+00	2.350614e+00	1.349720e-02	1.349720e-02
-2.600000e+00	-2.550000e+00	2.342966e+00	1.346601e-02	1.346601e-02
-2.550000e+00	-2.500000e+00	2.342204e+00	1.345460e-02	1.345460e-02
-2.500000e+00	-2.450000e+00	2.346966e+00	1.346009e-02	1.346009e-02
-2.450000e+00	-2.400000e+00	2.322564e+00	1.338085e-02	1.338085e-02
-2.400000e+00	-2.350000e+00	2.316038e+00	1.335258e-02	1.335258e-02
-2.350000e+00	-2.300000e+00	2.309014e+00	1.332326e-02	1.332326e-02
-2.300000e+00	-2.250000e+00	2.284530e+00	1.324421e-02	1.324421e-02
-2.250000e+00	-2.200000e+00	2.292948e+00	1.326001e-02	1.326001e-02
-2.200000e+00	-2.150000e+00	2.301434e+00	1.327523e-02	1.327523e-02
-2.150000e+00	-2.100000e+00	2.267676e+00	1.316869e-02	1.316869e-02
-2.100000e+00	-2.050000e+00	2.249020e+00	1.310806e-02	1.310806e-02
-2.050000e+00	-2.000000e+00	2.248660e+00	1.309649e-02	1.309649e-02
-2.000000e+00	-1.950000e+00	2.227140e+00	1.302475e-02	1.302475e-02
-1.950000e+00	-1.900000e+00	2.232588e+00	1.303243e-02	1.303243e-02
-1.900000e+00	-1.850000e+00	2.229004e+00	1.301433e-02	1.301433e-02
-1.850000e+00	-1.800000e+00	2.205600e+00	1.293559e-02	1.293559e-02
-1.800000e+00	-1.750000e+00	2.226036e+00	1.298812e-02	1.298812e-02
-1.750000e+00	-1.700000e+00	2.169704e+00	1.281514e-02	1.281514e-02
-1.700000e+00	-1.650000e+00	2.151624e+00	1.275294e-02	1.275294e-02
-1.650000e+00	-1.600000e+00	2.141982e+00	1.271603e-02	1.271603e-02
-1.600000e+00	-1.550000e+00	2.119310e+00	1.264164e-02	1.264164e-02
-1.550000e+00	-1.500000e+00	2.095532e+00	1.256241e-02	1.256241e-02
-1.500000e+00	-1.450000e+00	2.090884e+00	1.254008e-02	1.254008e-02
-1.450000e+00	-1.400000e+00	2.065996e+00	1.245876e-02	1.245876e-02
-1.400000e+00	-1.350000e+00	2.049182e+00	1.240041e-02	1.240041e-02
-1.350000e+00	-1.300000e+00	2.015136e+00	1.228979e-02	1.228979e-02
-1.300000e+00	-1.250000e+00	1.985471e+00	1.219135e-02	1.219135e-02
-1.250000e+00	-1.200000e+00	1.948867e+00	1.207161e-02	1.207161e-02
-1.200000e+00	-1.150000e+00	1.930046e+00	1.200712e-02	1.200712e-02
-1.150000e+00	-1.100000e+00	1.879602e+00	1.184168e-02	1.184168e-02
-1.100000e+00	-1.050000e+00	1.817211e+00	1.163709e-02	1.163709e-02
-1.050000e+00	-1.000000e+00	1.825180e+00	1.165701e-02	1.165701e-02
-1.000000e+00	-9.500000e-01	1.766659e+00	1.146199e-02	1.146199e-02
-9.500000e-01	-9.000000e-01	1.738598e+00	1.136460e-02	1.136460e-02
-9.000000e-01	-8.500000e-01	1.695020e+00	1.121536e-02	1.121536e-02
-8.500000e-01	-8.000000e-01	1.643537e+00	1.103823e-02	1.103823e-02
-8.000000e-01	-7.500000e-01	1.594585e+00	1.086740e-02	1.086740e-02
-7.500000e-01	-7.000000e-01	1.551803e+00	1.071631e-02	1.071631e-02
-7.000000e-01	-6.500000e-01	1.498640e+00	1.052681e-02	1.052681e-02
-6.500000e-01	-6.000000e-01	1.428714e+00	1.027326e-02	1.027326e-02
-6.000000e-01	-5.500000e-01	1.358598e+00	1.001353e-02	1.001353e-02
-5.500000e-01	-5.000000e-01	1.300125e+00	9.791935e-03	9.791935e-03
-5.000000e-01	-4.500000e-01	1.207668e+00	9.433633e-03	9.433633e-03
-4.500000e-01	-4.000000e-01	1.113047e+00	9.053479e-03	9.053479e-03
-4.000000e-01	-3.500000e-01	1.005886e+00	8.604011e-03	8.604011e-03
-3.500000e-01	-3.000000e-01	8.852608e-01	8.069258e-03	8.069258e-03
-3.000000e-01	-2.500000e-01	7.647842e-01	7.498285e-03	7.498285e-03
-2.500000e-01	-2.000000e-01	5.983186e-01	6.630837e-03	6.630837e-03
-2.000000e-01	-1.500000e-01	4.129948e-01	5.508074e-03	5.508074e-03
-1.500000e-01	-1.000000e-01	2.282676e-01	4.094528e-03	4.094528e-03
-1.000000e-01	-5.000000e-02	8.746852e-02	2.534522e-03	2.534522e-03
-5.000000e-02	0.000000e+00	8.812500e-03	8.044675e-04	8.044675e-04
# END HISTO1D

